The hadronic running of the electromagnetic coupling and electroweak mixing angle

We present results for the hadronic running of the electromagnetic coupling and the weak mixing angle from simulations of lattice QCD with $N_f=2+1$ flavours of $O(a)$-improved Wilson fermions. Using two different discretisations of the vector current, we compute the quark-connected and -disconnected contributions to the hadronic vacuum polarisation (HVP) functions $\bar{\Pi}^{\gamma\gamma}$ and $\bar{\Pi}^{Z\gamma}$ for spacelike squared momenta $Q^2\leq 7$ $\mathrm{GeV}^2$. Our results are extrapolated to the physical point using ensembles at four lattice spacings, with pion masses ranging from 130 to 420 MeV. We observe a tension of up to 3.5 standard deviations between our lattice results for $\Delta\alpha_{\rm had}^{(5)}(-Q^2)$ and estimates based on the $\textit{R}$-ratio for space-like momenta in the range $Q^2=3-7\,\rm GeV^2$. To obtain an estimate for $\Delta\alpha_\mathrm{had}^{(5)}(M_Z^2)$, we employ the Euclidean split technique. The implications for comparison with global electroweak fits are assessed.

==> table/FSEcorr_contribs.csv <==
label,ti,ti_fm,sQED_Pi,sQED_K,HPmethod,GSmodel,sQED_short,HPmethod_short,HPmethod_long,GSmodel_long,sQED_GSmodel,HPmethod_GSmodel,diff_HPmethod_GSmodel_long,HPmethod_HPmethod_GSsyst,HPmethod_HPmethod_GSmodel_avg,Mpi,MK,Fpi,FK
H101,11.7,1.01, 3.37, 1.68,12.0( 5),10.5( 2), 2.31(  0), 4.91( 10), 7.1( 4), 5.7( 1), 8.0( 1),10.6( 2), 1.4( 4),12.0(15),11.3(16),+0.012,+0.012,-0.11,-0.11
H102, 9.9,0.85, 8.23, 1.31,26.9(14),23.9( 5), 3.68(  1), 6.44( 18),20.4(12),17.5( 4),21.2( 4),23.9( 4), 3.0(13),26.9(33),25.4(34),+0.051,+0.000,-0.23,-0.12
H105, 7.9,0.68,21.30, 0.94,61.6(50),57.3(32), 4.51(  1), 6.74( 36),54.9(47),50.7(31),55.2(31),57.4(31), 4.2(55),61.6(66),59.5(56),+0.145,+0.000,-0.60,-0.25
N101,17.6,1.52, 4.27, 0.06, 8.6( 3), 8.2( 2), 3.23(  0), 5.38( 15), 3.3( 2), 2.9( 1), 6.2( 1), 8.3( 2), 0.3( 2), 8.6( 5), 8.5( 5),+0.010,+0.000,-0.04,-0.02
C101,13.8,1.20,13.78, 0.05,25.2(14),23.9( 7), 6.37(  1), 9.29( 34),16.0(11),15.1( 5),21.5( 5),24.4( 6), 0.8(12),25.2(17),24.8(16),+0.038,+0.000,-0.15,-0.06
B450,10.3,0.79, 6.10, 3.05,24.3(11),21.0( 4), 2.62(  2), 4.72( 11),19.6(10),16.1( 3),18.7( 3),20.8( 3), 3.5(10),24.3(36),22.5(38),+0.031,+0.031,-0.28,-0.28
S400, 8.7,0.66,13.37, 2.27,49.8(30),45.6(12), 3.87(  2), 6.22( 21),43.6(29),39.1(11),43.0(11),45.3(11), 4.5(31),49.8(54),47.6(52),+0.114,+0.000,-0.53,-0.29
N401,15.8,1.21, 7.08, 0.16,15.9(11),14.6( 5), 4.26(  1), 7.04( 40), 8.8( 7), 7.9( 3),12.2( 3),14.9( 5), 0.9( 8),15.9(15),15.4(15),+0.022,+0.000,-0.09,-0.04
N451,16.0,1.22, 6.79, 0.16,15.2( 6),14.1( 3), 4.11(  1), 6.77( 16), 8.5( 5), 7.6( 2),11.7( 2),14.3( 2), 0.9( 5),15.2(11),14.8(12),+0.021,+0.000,-0.09,-0.03
D450,21.4,1.63, 7.34, 0.01,12.2( 5),11.6( 3), 4.67(  1), 6.66( 21), 5.5( 3), 5.0( 2), 9.7( 2),11.7( 3), 0.5( 4),12.2( 7),11.9( 7),+0.013,+0.000,-0.05,-0.02
H200, 8.7,0.56,11.36, 5.70,59.9(37),49.3(11), 2.91(  1), 4.81( 17),55.1(35),44.2(10),47.1(10),49.0(10),10.9(37),59.9(115),54.4(122),+0.096,+0.096,-0.86,-0.86
N202,19.3,1.24, 2.11, 1.06, 6.6( 2), 5.8( 1), 1.66(  0), 3.57(  8), 3.0( 2), 2.3( 1), 4.0( 1), 5.9( 1), 0.7( 2), 6.6( 7), 6.2( 8),+0.005,+0.005,-0.05,-0.05
N203,16.2,1.04, 5.70, 0.67,16.2( 7),14.3( 2), 3.25(  1), 5.78( 13),10.5( 6), 8.7( 2),11.9( 2),14.5( 2), 1.8( 6),16.2(19),15.3(21),+0.024,+0.000,-0.11,-0.05
N200,13.3,0.85,14.40, 0.49,37.1(22),33.5( 8), 4.56(  1), 6.94( 23),30.1(20),26.7( 7),31.3( 7),33.7( 7), 3.4(21),37.1(41),35.4(41),+0.070,+0.000,-0.29,-0.12
D200,16.7,1.07,20.73, 0.04,36.1(24),34.1( 6), 7.32(  1),10.26( 39),25.8(20),24.6( 4),31.9( 4),34.8( 6), 1.2(21),36.1(27),35.5(23),+0.056,+0.000,-0.22,-0.08
E250,24.3,1.56,25.26, 0.00,31.7(25),34.1( 8), 9.04(  0),11.11( 50),20.6(20),22.3( 6),31.4( 6),33.4( 8),-1.7(21),31.7(30),32.6(27),+0.031,+0.000,-0.12,-0.05
N300,15.3,0.76, 6.34, 3.17,26.4(12),22.5( 6), 2.66(  0), 4.75( 11),21.7(12),17.6( 5),20.3( 5),22.3( 5), 4.1(13),26.4(43),24.4(45),+0.033,+0.033,-0.29,-0.29
N302,12.5,0.62,15.37, 2.22,58.2(38),48.2(14), 3.81(  1), 5.96( 22),52.3(36),42.2(13),46.0(13),48.2(13),10.1(39),58.2(108),53.2(114),+0.131,+0.000,-0.60,-0.31
J303,16.6,0.83,19.16, 0.34,45.3(31),42.6(10), 5.62(  1), 8.38( 32),36.9(28),34.5( 9),40.2( 9),42.9(10), 2.4(29),45.3(39),44.1(33),+0.086,+0.000,-0.35,-0.14
E300,25.1,1.25,21.17, 0.01,32.3(22),31.3( 4), 7.77(  1),10.42( 40),21.9(18),21.4( 3),29.2( 3),31.9( 5), 0.5(18),32.3(22),32.1(16),+0.041,+0.000,-0.16,-0.06


==> table/GSmodel_parms.csv <==
label,m_pi,mr_rho_cl,g_rhopipi_cl,mr_rho_ll,g_rhopipi_ll
H101,0.1836( 5),2.04( 1),4.80( 2),2.04( 1),4.81( 2)
H102,0.1546( 6),2.32( 2),4.84( 4),2.32( 2),4.85( 4)
H105,0.1235(13),2.74( 9),4.98(19),2.74( 9),5.00(19)
N101,0.1224( 5),2.77( 4),4.92( 6),2.78( 4),4.91( 6)
C101,0.0962( 6),3.48( 4),4.80( 4),3.48( 4),4.81( 4)
B450,0.1611( 4),2.09( 1),4.82( 1),2.09( 1),4.82( 1)
S400,0.1359( 4),2.30( 3),5.00( 5),2.29( 3),5.02( 5)
N401,0.1100( 6),2.75( 6),4.90(12),2.76( 6),4.86(13)
N451,0.1109( 3),2.73( 4),4.98( 7),2.73( 4),4.97( 7)
D450,0.0836( 4),3.67(10),4.64(19),3.63(10),4.72(19)
H200,0.1363( 5),2.10( 2),4.86( 4),2.10( 2),4.86( 4)
N202,0.1342( 3),2.08( 2),4.88( 6),2.08( 2),4.87( 6)
N203,0.1127( 2),2.39( 2),4.90( 4),2.39( 2),4.91( 4)
N200,0.0923( 3),2.81( 5),4.94(10),2.82( 5),4.92( 9)
D200,0.0651( 3),3.92( 5),4.86( 5),3.92( 5),4.86( 5)
E250,0.0422( 3),5.71(13),5.01( 9),5.74(13),4.99( 9)
N300,0.1062( 2),2.09( 3),4.98( 6),2.09( 3),4.98( 6)
N302,0.0872( 3),2.47( 4),4.98( 9),2.47( 4),4.96( 9)
J303,0.0648( 2),3.01( 5),5.09( 8),2.99( 4),5.12( 7)
E300,0.0437( 2),4.53( 5),4.77( 2),4.54( 5),4.77( 2)


==> table/autocorrelations.csv <==
id,putline,binsize,tauint,errortauint,mpi,errormpi
H101,x,25,1.70,26,0.1830,5
H102, ,25,1.73,27,0.1546,5
H105, ,20,1.32,27,0.1234,13
N101, ,15,0.79,11,0.1222,5
C101, ,20,0.79,10,0.0960,6
B450,x,25,1.45,24,0.1605,4
S400, ,20,2.17,32,0.1358,4
N451, ,10,0.73,10,0.1108,3
D450, ,5,0.55,7,0.0836,4
H200,x,30,1.20,19,0.1363,5
N202, ,35,1.86,45,0.1342,3
N203, ,20,1.15,17,0.1124,2
N200, ,15,0.77,10,0.0922,3
D200, ,10,0.58,6,0.0655,3
E250, ,5,0.47,4,0.0422,2
N300,x,40,3.36,67,0.1067,3
N302, ,30,2.07,33,0.0875,3
J303, ,20,1.41,26,0.0649,2
E300, ,20,1.07,22,0.0442,1


==> table/bounding_method_energies.csv <==
label,m_pi,E_2pi,E_3pi,m_rho_fit,m_rho_ABHM,m_rho
H101,0.1836( 5),0.5376( 7),0.8704( 9),0.375( 2), {{{-}}} ,0.375( 2)
H102,0.1546( 6),0.4998( 7),0.8176(10),0.358( 3), {{{-}}} ,0.358( 3)
H105,0.1235(13),0.4639(14),0.7679(19),0.338(11), {{{-}}} ,0.338(11)
N101,0.1224( 5),0.3584( 6),0.5803( 9),0.340( 4), {{{-}}} ,0.340( 4)
C101,0.0962( 6),0.3248( 8),0.5335(11),0.334( 4),0.326( 3),0.326( 3)
B450,0.1611( 4),0.5079( 6),0.8290( 8),0.337( 1), {{{-}}} ,0.337( 1)
S400,0.1359( 4),0.4776( 5),0.7868( 7),0.312( 4), {{{-}}} ,0.312( 4)
N401,0.1100( 6),0.3419( 8),0.5572(11),0.303( 6),0.299( 2),0.299( 2)
N451,0.1109( 3),0.3431( 4),0.5589( 5),0.302( 4), {{{-}}} ,0.302( 4)
D450,0.0836( 4),0.2579( 5),0.4200( 7),0.303( 8), {{{-}}} ,0.303( 8)
H200,0.1363( 5),0.4781( 5),0.7874( 8),0.286( 3), {{{-}}} ,0.286( 3)
N202,0.1342( 3),0.3750( 4),0.6036( 6),0.280( 3), {{{-}}} ,0.280( 3)
N203,0.1127( 2),0.3454( 3),0.5621( 4),0.269( 2),0.268( 1),0.268( 1)
N200,0.0923( 3),0.3204( 3),0.5273( 4),0.260( 4),0.252( 2),0.252( 2)
D200,0.0651( 3),0.2357( 3),0.3890( 4),0.256( 3),0.250( 2),0.250( 2)
E250,0.0422( 3),0.1557( 3),0.2574( 4),0.242( 5),0.251( 4),0.251( 4)
N300,0.1062( 2),0.3371( 3),0.5505( 4),0.222( 3), {{{-}}} ,0.222( 3)
N302,0.0872( 3),0.3146( 4),0.5193( 5),0.216( 3), {{{-}}} ,0.216( 3)
J303,0.0648( 2),0.2353( 2),0.3885( 3),0.194( 3),0.200( 2),0.200( 2)
E300,0.0437( 2),0.1574( 2),0.2597( 2),0.198( 2), {{{-}}} ,0.198( 2)


==> table/contribs.csv <==
label,cl33,cl88c,cl88d,cl88,cl08c,cl08d,cl08,ll33,ll88c,ll88d,ll88
H101,2855( 6),2855( 6),   0    ,2855( 6),   0    ,   0    ,   0    ,2769( 7),2769( 7),   0    ,2769( 7)
H102,2985(10),2749( 7), -12( 2),2737( 6), 209( 5), -39( 7), 170( 8),2899(10),2663( 7), -12( 2),2651( 7)
H105,3156(21),2667(11), -13( 8),2654(13), 429(12), -50(20), 379(21),3069(21),2581(11), -15( 8),2566(13)
N101,3170(10),2683( 5), -31( 4),2652( 6), 430( 6), -70(15), 360(18),3086(10),2597( 5), -33( 4),2564( 6)
C101,3349(13),2682( 7), -60( 7),2622( 9), 588( 8),-134(23), 454(24),3264(14),2597( 7), -63( 7),2534(10)
B450,2764( 9),2764( 9),   0    ,2764( 9),   0    ,   0    ,   0    ,2696( 9),2696( 9),   0    ,2696( 9)
S400,2903(13),2659( 8), -14( 2),2645( 8), 216( 6), -36( 9), 180(10),2836(14),2593( 9), -15( 2),2578( 8)
N401,3132(14),2647( 7), -40( 6),2607( 9), 427( 8), nan(nan), nan(nan),3069(15),2582( 8), -45( 6),2537( 9)
N451,3096( 7),2628( 3), -22( 3),2606( 4), 412( 4), -50(11), 363(11),3030( 7),2562( 3), -23( 3),2539( 4)
D450,3279(10),2605( 4), -37( 6),2568( 6), 591( 6), -76(19), 516(18),3214(10),2539( 4), -41( 6),2498( 6)
H200,2697(21),2697(21),   0    ,2697(21),   0    ,   0    ,   0    ,2651(21),2651(21),   0    ,2651(21)
N202,2736(12),2736(12),   0    ,2736(12),   0    ,   0    ,   0    ,2689(13),2689(13),   0    ,2689(13)
N203,2878( 9),2620( 7), -10( 2),2610( 7), 225( 5), -26( 9), 199(11),2830(10),2573( 7), -10( 2),2563( 7)
N200,3023(11),2549( 5), -22( 5),2527( 6), 414( 7), -56(19), 359(20),2977(11),2502( 5), -24( 5),2478( 6)
D200,3248(12),2535( 5), -53( 8),2481( 9), 621( 8),-131(22), 490(23),3200(12),2487( 5), -56( 8),2432( 9)
E250,3530(21),2586( 7),-132(14),2454(14), 826(14),-257(31), 569(31),3482(21),2540( 7),-136(14),2404(14)
N300,2596(13),2596(13),   0    ,2596(13),   0    ,   0    ,   0    ,2569(13),2569(13),   0    ,2569(13)
N302,2737(16),2470( 8), -12( 5),2458( 8), 234( 8),  -9(17), 225(16),2710(16),2442( 8), -12( 5),2430( 8)
J303,3028(18),2455( 8), -35( 5),2420(10), 498(10), -96(14), 402(18),3002(18),2429( 8), -37( 5),2392(10)
E300,3268(27),2462( 9), -66(16),2396(16), 702(16),-171(48), 530(52),3242(27),2434( 9), -67(16),2368(16)


==> table/ensemble_specifications.csv <==
putline,id,t,l,tsym,a,lfm,mpi,mK,mpl,ncfgconn,ncfgdis,ncfgcharm,KappaLight,KappaStrange,KappaIntermediate,KappaCharm,KappaCharmError,KappaCharmA,KappaCharmB
x,H101,96,32,2.86,0.08636,2.8,418,418,5.9,2000,{-},1000,0.136760,0.136760,0.133009,0.122897,18,0.122908,0.122938
 ,H102,96,32,2.86,0.08636,2.8,353,438,4.9,1900,1900,975,0.136865,0.136549,0.132902,0.123041,26,0.123050,0.123080
 ,H105,96,32,2.86,0.08636,2.8,281,463,3.9,1000,1000,500,0.136970,0.136341,0.132812,0.123244,19,0.123251,0.123281
 ,N101,128,48,2.86,0.08636,4.1,279,461,5.9,1155,1155,345,0.136970,0.136341,0.132812,0.123244,19,0.123251,0.123281
 ,C101,96,48,2.86,0.08636,4.1,219,470,4.6,2000,2000,400,0.137030,0.136222,0.132762,0.123361,12,0.123367,0.123397
x,B450,64,32,3.659,0.07634,2.4,414,414,5.1,1600,{-},800,0.136890,0.136890,0.133738,0.125095,22,0.125089,0.125129
 ,S400,128,32,3.659,0.07634,2.4,351,441,4.3,1720,1720,800,0.136984,0.136702,0.133648,0.125252,20,0.125267,0.125317
 ,N451,128,48,3.659,0.07634,3.7,286,460,5.3,1000,1000,200,0.137062,0.136548,0.133590,0.125439,15,0.125447,0.125477
 ,D450,128,64,3.659,0.07634,4.9,216,475,5.3,500,500,300,0.137126,0.136420,0.133540,0.125585,7,0.125585,0.125635
x,H200,96,32,5.164,0.06426,2.1,418,418,4.4,1980,{-},480,0.137000,0.137000,0.134517,0.127579,16,0.127626,0.127666
 ,N202,128,48,5.164,0.06426,3.1,411,411,6.4,875,{-},420,0.137000,0.137000,0.134517,0.127579,16,0.127626,0.127666
 ,N203,128,48,5.164,0.06426,3.1,345,442,5.4,1500,1500,700,0.137080,0.136840,0.134439,0.127714,11,0.127713,0.127733
 ,N200,128,48,5.164,0.06426,3.1,283,462,4.4,1695,1695,390,0.137140,0.136721,0.134392,0.127858,7,0.127859,0.127879
 ,D200,128,64,5.164,0.06426,4.1,201,480,4.2,2000,1000,500,0.137200,0.136602,0.134341,0.127986,6,0.127986,0.127956
 ,E250,192,96,5.164,0.06426,6.2,129,489,4.1,485,485,65,0.137233,0.136537,0.134312,0.128052,5,0.128054,0.128064
x,N300,128,48,8.595,0.04981,2.4,422,422,5.1,1680,{-},480,0.137000,0.137000,0.135207,0.130099,18,0.130099,0.130149
 ,N302,128,48,8.595,0.04981,2.4,346,451,4.2,2190,1080,480,0.137064,0.136872,0.135153,0.130247,9,0.130243,0.130263
 ,J303,192,64,8.595,0.04981,3.2,257,474,4.2,1040,1040,100,0.137123,0.136755,0.135098,0.130362,9,0.130362,0.130382
 ,E300,192,96,8.595,0.04981,4.8,175,491,4.2,600,300,100,0.137163,0.136675,0.135059,0.130432,10,0.130421,0.130400


==> table/mesons.csv <==
label,aMpi,aMK,amll,amls,afpi,afK
H101,0.18356(48),0.18356(48),0.009184(42),0.009184(42),0.06387(19),0.06387(19)
H102,0.15457(55),0.19164(48),0.006456(57),0.010184(54),0.06035(29),0.06392(21)
H105,0.12353(128),0.20251(87),0.004033(73),0.011355(62),0.05824(48),0.06446(33)
N101,0.12236(47),0.20189(28),0.004009(29),0.011330(24),0.05748(23),0.06420(19)
C101,0.09616(65),0.20578(32),0.002422(26),0.011806(23),0.05459(27),0.06342(15)
B450,0.16108(43),0.16108(43),0.008100(31),0.008100(31),0.05643(16),0.05643(16)
S400,0.13592(43),0.17056(38),0.005679(32),0.009143(30),0.05381(35),0.05701(26)
N401,0.10997(59),0.17786(32),0.003769(34),0.010092(27),0.05218(33),0.05730(31)
N451,0.11089(29),0.17827(18),0.003783(18),0.010096(14),0.05216(16),0.05767( 9)
D450,0.08362(39),0.18393(18),0.002139(19),0.010795(18),0.04967(25),0.05741(11)
H200,0.13633(47),0.13622(67),0.006881(26),0.006881(26),0.04750(26),0.04752(27)
N202,0.13423(30),0.13421(29),0.006859(24),0.006859(24),0.04832(16),0.04833(16)
N203,0.11266(23),0.14413(19),0.004761(21),0.007899(12),0.04634(12),0.04907(11)
N200,0.09234(28),0.15076(21),0.003140(15),0.008633(13),0.04414(14),0.04907(14)
D200,0.06515(28),0.15615(16),0.001551( 8),0.009379( 6),0.04217(12),0.04910(11)
E250,0.04217(28),0.15924( 8),0.000645( 8),0.009763( 5),0.04008(22),0.04852(10)
N300,0.10618(24),0.10618(24),0.005509(13),0.005509(13),0.03803(13),0.03803(13)
N302,0.08725(34),0.11373(32),0.003720(10),0.006400( 9),0.03632(15),0.03854(15)
J303,0.06481(23),0.11964(20),0.002043( 8),0.007181(20),0.03428(11),0.03866(14)
E300,0.04367(16),0.12372(13),0.000917( 5),0.007724( 4),0.03237(12),0.03817(23)


==> table/running_results.csv <==
Q2GeV,t0Q2,33,88,08,cc,gg,Tg,Zg,Dalpha,Dalph2,Ds2thW
0.01    ,0.00553 ,0.000904(14)(11)( 7)( 0)[19],0.000449( 6)( 0)( 5)( 0)[ 7],0.000209( 6)( 0)( 9)( 0)[11],0.0000424( 2)( 1)( 9)(\text{--})[ 9],0.001073(15)(11)( 8)( 0)( 3)[20],0.000514( 7)( 6)( 4)( 0)(11)[15],0.000258( 4)( 3)( 2)( 0)( 0)[ 5],0.0000984(13)(10)( 8)( 0)( 3)[19],0.000198( 3)( 2)( 1)( 0)( 4)[ 6],-0.0000992(15)(11)( 7)( 0)( 0)[20]
0.015   ,0.00829 ,0.001342(20)(16)(10)( 0)[28],0.000670( 8)( 0)( 7)( 0)[11],0.000310( 9)( 0)(13)( 0)[15],0.0000636( 3)( 1)(13)(\text{--})[14],0.001594(22)(16)(12)( 1)( 4)[30],0.000764(11)( 8)( 5)( 0)(17)[22],0.000383( 6)( 4)( 3)( 0)( 0)[ 8],0.0001462(20)(15)(11)( 1)( 4)[27],0.000294( 4)( 3)( 2)( 0)( 6)[ 9],-0.0001473(22)(17)(10)( 1)( 0)[29]
0.02    ,0.01106 ,0.00177 ( 3)( 2)( 1)( 0)[ 4],0.000888(11)( 0)( 9)( 1)[14],0.000409(12)( 0)(17)( 0)[20],0.0000847( 4)( 1)(18)(\text{--})[18],0.00211 ( 3)( 2)( 2)( 0)( 1)[ 4],0.001009(14)(11)( 7)( 0)(22)[29],0.000506( 7)( 6)( 3)( 0)( 0)[10],0.000193( 3)( 2)( 1)( 0)( 1)[ 4],0.000388( 5)( 4)( 3)( 0)( 8)[11],-0.000195( 3)( 2)( 1)( 0)( 0)[ 4]
0.025   ,0.01382 ,0.00219 ( 3)( 3)( 2)( 0)[ 4],0.001103(13)( 0)(11)( 1)[18],0.000506(14)( 0)(20)( 0)[25],0.0001059( 5)( 1)(22)(\text{--})[22],0.00261 ( 3)( 3)( 2)( 0)( 1)[ 5],0.00125 ( 2)( 1)( 1)( 0)( 3)[ 4],0.000627( 9)( 7)( 4)( 0)( 0)[12],0.000239( 3)( 2)( 2)( 0)( 1)[ 4],0.000480( 7)( 5)( 3)( 0)(10)[14],-0.000241( 3)( 3)( 2)( 0)( 0)[ 5]
0.03    ,0.01659 ,0.00261 ( 4)( 3)( 2)( 0)[ 5],0.001316(16)( 0)(13)( 1)[21],0.000601(17)( 0)(24)( 0)[29],0.0001270( 6)( 2)(26)(\text{--})[27],0.00310 ( 4)( 3)( 2)( 0)( 1)[ 6],0.00149 ( 2)( 2)( 1)( 0)( 3)[ 4],0.000746(11)( 8)( 5)( 0)( 0)[14],0.000284( 4)( 3)( 2)( 0)( 1)[ 5],0.000571( 8)( 6)( 4)( 0)(12)[16],-0.000287( 4)( 3)( 2)( 0)( 0)[ 5]
0.035   ,0.01935 ,0.00301 ( 4)( 4)( 2)( 0)[ 6],0.001526(18)( 0)(15)( 1)[24],0.000694(19)( 0)(28)( 0)[34],0.0001481( 7)( 2)(31)(\text{--})[32],0.00358 ( 5)( 4)( 2)( 0)( 1)[ 6],0.00172 ( 2)( 2)( 1)( 0)( 4)[ 5],0.000862(12)( 9)( 5)( 0)( 0)[16],0.000329( 4)( 3)( 2)( 0)( 1)[ 6],0.000660( 9)( 7)( 4)( 0)(14)[19],-0.000331( 5)( 4)( 2)( 0)( 0)[ 6]
0.04    ,0.02212 ,0.00341 ( 5)( 4)( 2)( 0)[ 7],0.001735(20)( 1)(17)( 1)[27],0.00079 ( 2)( 0)( 3)( 0)[ 4],0.000169( 1)( 0)( 3)(\text{--})[ 4],0.00406 ( 5)( 4)( 3)( 0)( 1)[ 7],0.00194 ( 3)( 2)( 1)( 0)( 4)[ 5],0.000976(13)(10)( 6)( 0)( 0)[18],0.000372( 5)( 4)( 2)( 0)( 1)[ 7],0.000748(10)( 8)( 5)( 0)(16)[21],-0.000375( 5)( 4)( 2)( 0)( 0)[ 7]
0.045   ,0.02488 ,0.00380 ( 5)( 4)( 2)( 0)[ 7],0.001940(22)( 1)(19)( 1)[29],0.00088 ( 2)( 0)( 3)( 0)[ 4],0.000190( 1)( 0)( 4)(\text{--})[ 4],0.00453 ( 6)( 4)( 3)( 0)( 1)[ 8],0.00217 ( 3)( 2)( 1)( 0)( 5)[ 6],0.001089(15)(11)( 6)( 0)( 0)[20],0.000415( 5)( 4)( 3)( 0)( 1)[ 7],0.000834(11)( 8)( 5)( 0)(18)[23],-0.000418( 6)( 4)( 2)( 0)( 0)[ 8]
0.05    ,0.02764 ,0.00418 ( 6)( 5)( 3)( 0)[ 8],0.002144(25)( 1)(21)( 1)[32],0.00096 ( 3)( 0)( 4)( 0)[ 5],0.000211( 1)( 0)( 4)(\text{--})[ 4],0.00499 ( 6)( 5)( 3)( 0)( 1)[ 9],0.00239 ( 3)( 2)( 1)( 0)( 5)[ 7],0.001199(16)(12)( 7)( 1)( 0)[22],0.000457( 6)( 4)( 3)( 0)( 1)[ 8],0.000918(12)( 9)( 5)( 0)(20)[25],-0.000461( 6)( 5)( 3)( 0)( 0)[ 8]
0.055   ,0.03041 ,0.00455 ( 6)( 5)( 3)( 0)[ 9],0.002345(27)( 1)(23)( 2)[35],0.00105 ( 3)( 0)( 4)( 0)[ 5],0.000232( 1)( 0)( 5)(\text{--})[ 5],0.00544 ( 7)( 5)( 3)( 0)( 1)[ 9],0.00260 ( 3)( 3)( 2)( 0)( 6)[ 7],0.001308(17)(13)( 8)( 1)( 1)[23],0.000499( 6)( 5)( 3)( 0)( 1)[ 8],0.001001(13)(10)( 6)( 0)(21)[27],-0.000503( 7)( 5)( 3)( 0)( 0)[ 9]
0.06    ,0.03317 ,0.00492 ( 7)( 6)( 3)( 0)[ 9],0.00254 ( 3)( 0)( 2)( 0)[ 4],0.00113 ( 3)( 0)( 4)( 0)[ 5],0.000253( 1)( 0)( 5)(\text{--})[ 5],0.00588 ( 7)( 5)( 4)( 0)( 2)[10],0.00282 ( 4)( 3)( 2)( 0)( 6)[ 8],0.001414(19)(14)( 8)( 1)( 1)[25],0.000539( 7)( 5)( 3)( 0)( 1)[ 9],0.001083(14)(11)( 6)( 0)(23)[29],-0.000544( 7)( 6)( 3)( 0)( 0)[10]
0.065   ,0.0359  ,0.00528 ( 7)( 6)( 3)( 0)[10],0.00274 ( 3)( 0)( 3)( 0)[ 4],0.00122 ( 3)( 0)( 5)( 0)[ 6],0.000274( 1)( 0)( 6)(\text{--})[ 6],0.00632 ( 8)( 6)( 4)( 0)( 2)[10],0.00303 ( 4)( 3)( 2)( 0)( 6)[ 8],0.001519(20)(15)( 9)( 1)( 1)[26],0.000579( 7)( 5)( 3)( 0)( 2)[10],0.001163(14)(11)( 7)( 0)(24)[31],-0.000584( 8)( 6)( 3)( 0)( 0)[10]
0.07    ,0.0387  ,0.00564 ( 7)( 6)( 3)( 0)[10],0.00294 ( 3)( 0)( 3)( 0)[ 4],0.00130 ( 3)( 0)( 5)( 0)[ 6],0.000296( 1)( 0)( 6)(\text{--})[ 6],0.00675 ( 8)( 6)( 4)( 0)( 2)[11],0.00323 ( 4)( 3)( 2)( 0)( 7)[ 9],0.001622(21)(16)(10)( 1)( 1)[28],0.000619( 7)( 6)( 4)( 0)( 2)[10],0.001242(15)(12)( 7)( 1)(26)[33],-0.000624( 8)( 6)( 4)( 0)( 0)[11]
0.075   ,0.0415  ,0.00598 ( 8)( 6)( 3)( 0)[11],0.00313 ( 3)( 0)( 3)( 0)[ 5],0.00138 ( 4)( 0)( 5)( 0)[ 6],0.000317( 1)( 0)( 7)(\text{--})[ 7],0.00717 ( 8)( 6)( 4)( 0)( 2)[12],0.00343 ( 4)( 3)( 2)( 0)( 7)[ 9],0.001724(22)(17)(10)( 1)( 1)[29],0.000657( 8)( 6)( 4)( 0)( 2)[11],0.001320(16)(12)( 7)( 1)(27)[35],-0.000663( 8)( 6)( 4)( 0)( 0)[11]
0.08    ,0.0442  ,0.00633 ( 8)( 7)( 3)( 0)[11],0.00332 ( 4)( 0)( 3)( 0)[ 5],0.00145 ( 4)( 0)( 6)( 0)[ 7],0.000337( 2)( 0)( 7)(\text{--})[ 7],0.00758 ( 9)( 7)( 4)( 0)( 2)[12],0.00363 ( 4)( 3)( 2)( 0)( 8)[10],0.001824(23)(18)(11)( 1)( 1)[31],0.000695( 8)( 6)( 4)( 0)( 2)[11],0.00140 ( 2)( 1)( 1)( 0)( 3)[ 4],-0.000701( 9)( 7)( 4)( 0)( 0)[12]
0.085   ,0.0470  ,0.00666 ( 8)( 7)( 4)( 0)[12],0.00351 ( 4)( 0)( 3)( 0)[ 5],0.00153 ( 4)( 0)( 6)( 0)[ 7],0.000358( 2)( 1)( 7)(\text{--})[ 8],0.00799 ( 9)( 7)( 5)( 0)( 2)[13],0.00383 ( 5)( 3)( 2)( 0)( 8)[10],0.001922(24)(18)(11)( 1)( 1)[32],0.000733( 8)( 6)( 4)( 0)( 2)[11],0.00147 ( 2)( 1)( 1)( 0)( 3)[ 4],-0.000739( 9)( 7)( 4)( 0)( 0)[12]
0.09    ,0.0498  ,0.00699 ( 9)( 7)( 4)( 0)[12],0.00369 ( 4)( 0)( 4)( 0)[ 5],0.00160 ( 4)( 0)( 6)( 0)[ 7],0.000379( 2)( 1)( 8)(\text{--})[ 8],0.00839 ( 9)( 7)( 5)( 0)( 2)[13],0.00402 ( 5)( 4)( 2)( 0)( 8)[10],0.002019(25)(19)(12)( 1)( 1)[33],0.000770( 9)( 7)( 4)( 0)( 2)[12],0.00155 ( 2)( 1)( 1)( 0)( 3)[ 4],-0.000776( 9)( 7)( 5)( 0)( 0)[13]
0.095   ,0.0525  ,0.00732 ( 9)( 8)( 4)( 0)[12],0.00388 ( 4)( 0)( 4)( 0)[ 5],0.00168 ( 4)( 0)( 6)( 0)[ 8],0.000400( 2)( 1)( 8)(\text{--})[ 9],0.00879 (10)( 7)( 5)( 0)( 3)[13],0.00421 ( 5)( 4)( 2)( 0)( 9)[11],0.002114(25)(20)(12)( 1)( 1)[34],0.000806( 9)( 7)( 4)( 0)( 2)[12],0.00162 ( 2)( 1)( 1)( 0)( 3)[ 4],-0.000813(10)( 8)( 5)( 0)( 0)[13]
0.1     ,0.0553  ,0.00764 ( 9)( 8)( 4)( 0)[13],0.00406 ( 4)( 0)( 4)( 0)[ 6],0.00175 ( 4)( 0)( 7)( 0)[ 8],0.000421( 2)( 1)( 9)(\text{--})[ 9],0.00918 (10)( 8)( 5)( 0)( 3)[14],0.00440 ( 5)( 4)( 2)( 0)( 9)[11],0.002208(26)(20)(13)( 1)( 1)[35],0.000842( 9)( 7)( 4)( 0)( 2)[13],0.00169 ( 2)( 1)( 1)( 0)( 3)[ 4],-0.000849(10)( 8)( 5)( 0)( 1)[14]
0.12    ,0.0663  ,0.00886 (10)( 9)( 4)( 0)[14],0.00478 ( 5)( 0)( 4)( 0)[ 7],0.00202 ( 5)( 0)( 7)( 0)[ 9],0.000505( 2)( 1)(10)(\text{--})[11],0.01068 (11)( 8)( 5)( 0)( 3)[15],0.00512 ( 6)( 4)( 3)( 0)(10)[13],0.00257 ( 3)( 2)( 2)( 0)( 0)[ 4],0.000979(10)( 8)( 5)( 0)( 3)[14],0.00197 ( 2)( 2)( 1)( 0)( 4)[ 5],-0.000987(11)( 9)( 6)( 0)( 1)[15]
0.14    ,0.0774  ,0.01001 (11)( 9)( 5)( 0)[15],0.00546 ( 5)( 0)( 5)( 0)[ 7],0.00228 ( 5)( 0)( 8)( 0)[10],0.000588( 3)( 1)(12)(\text{--})[12],0.01209 (12)( 9)( 6)( 1)( 4)[17],0.00579 ( 6)( 5)( 3)( 0)(12)[14],0.00291 ( 3)( 2)( 2)( 0)( 0)[ 4],0.001109(11)( 8)( 6)( 1)( 3)[15],0.00223 ( 2)( 2)( 1)( 0)( 4)[ 5],-0.001118(12)( 9)( 7)( 1)( 1)[17]
0.16    ,0.0885  ,0.01109 (12)(10)( 5)( 0)[16],0.00613 ( 6)( 0)( 6)( 0)[ 8],0.00251 ( 6)( 0)( 9)( 0)[11],0.000671( 3)( 1)(14)(\text{--})[14],0.01343 (13)(10)( 7)( 1)( 4)[18],0.00644 ( 6)( 5)( 3)( 0)(13)[15],0.00323 ( 3)( 3)( 2)( 0)( 0)[ 5],0.001232(12)( 9)( 6)( 1)( 4)[16],0.00247 ( 2)( 2)( 1)( 0)( 5)[ 6],-0.001243(13)(10)( 8)( 1)( 1)[18]
0.18    ,0.0995  ,0.01211 (12)(10)( 5)( 1)[17],0.00676 ( 6)( 1)( 6)( 1)[ 9],0.00273 ( 6)( 0)(10)( 0)[11],0.000754( 4)( 1)(15)(\text{--})[16],0.01470 (13)(10)( 7)( 1)( 4)[19],0.00705 ( 7)( 5)( 4)( 0)(14)[16],0.00354 ( 4)( 3)( 2)( 0)( 0)[ 5],0.001348(12)( 9)( 6)( 1)( 4)[17],0.00271 ( 3)( 2)( 1)( 0)( 5)[ 6],-0.001360(13)(10)( 9)( 1)( 1)[19]
0.2     ,0.1106  ,0.01308 (13)(10)( 6)( 1)[17],0.00738 ( 6)( 1)( 7)( 1)[ 9],0.00294 ( 6)( 0)(10)( 0)[12],0.000837( 4)( 1)(17)(\text{--})[18],0.01591 (14)(10)( 8)( 1)( 5)[20],0.00763 ( 7)( 5)( 4)( 0)(15)[17],0.00383 ( 4)( 3)( 2)( 0)( 0)[ 5],0.001459(13)( 9)( 7)( 1)( 4)[18],0.00293 ( 3)( 2)( 2)( 0)( 6)[ 7],-0.001472(14)(10)( 9)( 1)( 1)[20]
0.22    ,0.1216  ,0.01400 (13)(11)( 6)( 1)[18],0.00798 ( 7)( 1)( 7)( 1)[10],0.00313 ( 6)( 0)(11)( 0)[12],0.000919( 4)( 1)(19)(\text{--})[19],0.01706 (15)(10)( 8)( 1)( 5)[20],0.00818 ( 7)( 5)( 5)( 0)(15)[18],0.00411 ( 4)( 3)( 3)( 0)( 0)[ 5],0.001565(13)( 9)( 8)( 1)( 5)[19],0.00314 ( 3)( 2)( 2)( 0)( 6)[ 7],-0.001579(15)(10)(10)( 1)( 2)[21]
0.24    ,0.1327  ,0.01487 (14)(11)( 7)( 1)[19],0.00855 ( 7)( 1)( 8)( 1)[10],0.00331 ( 7)( 0)(11)( 0)[13],0.001002( 5)( 1)(20)(\text{--})[21],0.01816 (15)(10)( 9)( 1)( 6)[21],0.00871 ( 7)( 5)( 5)( 0)(16)[19],0.00437 ( 4)( 3)( 3)( 0)( 0)[ 6],0.001666(14)(10)( 8)( 1)( 5)[19],0.00335 ( 3)( 2)( 2)( 0)( 6)[ 7],-0.001681(15)(11)(11)( 1)( 2)[22]
0.26    ,0.1437  ,0.01570 (14)(11)( 7)( 1)[19],0.00911 ( 7)( 1)( 8)( 1)[11],0.00348 ( 7)( 0)(12)( 0)[13],0.001084( 5)( 2)(22)(\text{--})[23],0.01922 (15)(11)( 9)( 1)( 6)[22],0.00921 ( 8)( 5)( 5)( 1)(17)[20],0.00463 ( 4)( 3)( 3)( 0)( 0)[ 6],0.001762(14)(10)( 9)( 1)( 5)[20],0.00354 ( 3)( 2)( 2)( 0)( 7)[ 8],-0.001779(15)(11)(12)( 1)( 2)[22]
0.28    ,0.1548  ,0.01649 (14)(11)( 8)( 1)[19],0.00965 ( 7)( 1)( 9)( 1)[12],0.00364 ( 7)( 0)(12)( 0)[14],0.001165( 5)( 2)(24)(\text{--})[24],0.02022 (16)(11)(10)( 1)( 6)[22],0.00970 ( 8)( 5)( 6)( 1)(18)[21],0.00487 ( 4)( 3)( 3)( 0)( 1)[ 6],0.001855(14)(10)( 9)( 1)( 6)[20],0.00373 ( 3)( 2)( 2)( 0)( 7)[ 8],-0.001873(16)(11)(13)( 1)( 2)[23]
0.3     ,0.1659  ,0.01725 (14)(11)( 8)( 1)[20],0.01017 ( 7)( 1)( 9)( 1)[12],0.00378 ( 7)( 0)(12)( 0)[14],0.001247( 6)( 2)(25)(\text{--})[26],0.02119 (16)(11)(11)( 1)( 7)[23],0.01016 ( 8)( 5)( 6)( 1)(18)[22],0.00511 ( 4)( 3)( 4)( 0)( 1)[ 6],0.001943(14)(10)(10)( 1)( 6)[21],0.00391 ( 3)( 2)( 2)( 0)( 7)[ 8],-0.001963(16)(11)(14)( 1)( 2)[24]
0.32    ,0.1769  ,0.01797 (15)(11)( 9)( 1)[20],0.01068 ( 7)( 1)(10)( 1)[12],0.00392 ( 7)( 0)(13)( 0)[14],0.001328( 6)( 2)(27)(\text{--})[28],0.02213 (16)(11)(11)( 1)( 7)[23],0.01061 ( 8)( 5)( 6)( 1)(19)[22],0.00533 ( 4)( 3)( 4)( 0)( 1)[ 6],0.002029(15)(10)(10)( 1)( 6)[21],0.00408 ( 3)( 2)( 2)( 0)( 7)[ 9],-0.002050(16)(11)(15)( 1)( 2)[24]
0.34    ,0.1880  ,0.01867 (15)(11)( 9)( 1)[20],0.01118 ( 8)( 1)(10)( 1)[13],0.00405 ( 7)( 0)(13)( 0)[15],0.001410( 6)( 2)(29)(\text{--})[30],0.02302 (16)(11)(12)( 1)( 7)[24],0.01104 ( 8)( 5)( 7)( 1)(20)[23],0.00555 ( 4)( 3)( 4)( 0)( 1)[ 7],0.002111(15)(10)(11)( 1)( 7)[22],0.00425 ( 3)( 2)( 3)( 0)( 8)[ 9],-0.002134(16)(11)(15)( 1)( 3)[25]
0.36    ,0.1990  ,0.01934 (15)(11)( 9)( 1)[21],0.01166 ( 8)( 1)(11)( 1)[13],0.00417 ( 7)( 0)(13)( 0)[15],0.001490( 7)( 2)(30)(\text{--})[31],0.02389 (16)(11)(12)( 1)( 7)[24],0.01146 ( 8)( 5)( 7)( 1)(20)[23],0.00576 ( 4)( 3)( 4)( 0)( 1)[ 7],0.002191(15)(10)(11)( 1)( 7)[22],0.00441 ( 3)( 2)( 3)( 0)( 8)[ 9],-0.002214(16)(11)(16)( 1)( 3)[26]
0.38    ,0.2101  ,0.01999 (15)(11)(10)( 1)[21],0.01213 ( 8)( 1)(11)( 1)[14],0.00429 ( 7)( 0)(13)( 0)[15],0.001571( 7)( 2)(32)(\text{--})[33],0.02473 (17)(11)(13)( 1)( 8)[25],0.01186 ( 8)( 5)( 7)( 1)(21)[24],0.00596 ( 4)( 3)( 4)( 0)( 1)[ 7],0.002268(15)(10)(12)( 1)( 7)[23],0.00456 ( 3)( 2)( 3)( 0)( 8)[ 9],-0.002293(17)(11)(17)( 1)( 3)[26]
0.4     ,0.2212  ,0.02061 (15)(11)(10)( 1)[21],0.01259 ( 8)( 1)(11)( 1)[14],0.00440 ( 7)( 0)(14)( 0)[15],0.001652( 7)( 2)(33)(\text{--})[34],0.02554 (17)(11)(13)( 2)( 8)[25],0.01225 ( 8)( 5)( 8)( 1)(21)[25],0.00616 ( 4)( 3)( 5)( 0)( 1)[ 7],0.002342(15)(10)(12)( 1)( 7)[23],0.00471 ( 3)( 2)( 3)( 0)( 8)[ 9],-0.002368(17)(11)(18)( 2)( 3)[27]
0.42    ,0.2322  ,0.02121 (15)(11)(11)( 1)[22],0.01303 ( 8)( 1)(12)( 1)[14],0.00450 ( 7)( 0)(14)( 0)[16],0.00173 ( 1)( 0)( 4)(\text{--})[ 4],0.02632 (17)(11)(14)( 2)( 8)[26],0.01263 ( 8)( 5)( 8)( 1)(22)[25],0.00635 ( 4)( 3)( 5)( 0)( 1)[ 7],0.002413(16)(10)(13)( 2)( 8)[23],0.00485 ( 3)( 2)( 3)( 0)( 8)[10],-0.002441(17)(11)(18)( 2)( 3)[27]
0.44    ,0.2433  ,0.02178 (15)(11)(11)( 1)[22],0.01346 ( 8)( 1)(12)( 1)[15],0.00460 ( 7)( 0)(14)( 0)[16],0.00181 ( 1)( 0)( 4)(\text{--})[ 4],0.02708 (17)(10)(14)( 2)( 8)[26],0.01300 ( 8)( 5)( 8)( 1)(22)[26],0.00654 ( 4)( 3)( 5)( 0)( 1)[ 7],0.002483(16)(10)(13)( 2)( 8)[24],0.00500 ( 3)( 2)( 3)( 0)( 8)[10],-0.002512(17)(11)(19)( 2)( 3)[28]
0.46    ,0.2543  ,0.02234 (16)(11)(12)( 1)[22],0.01389 ( 8)( 1)(12)( 1)[15],0.00469 ( 7)( 0)(14)( 0)[16],0.00189 ( 1)( 0)( 4)(\text{--})[ 4],0.02781 (17)(10)(15)( 2)( 9)[26],0.01335 ( 9)( 5)( 9)( 1)(23)[26],0.00671 ( 4)( 3)( 5)( 0)( 1)[ 7],0.002550(16)(10)(13)( 2)( 8)[24],0.00513 ( 3)( 2)( 3)( 0)( 9)[10],-0.002581(17)(10)(20)( 2)( 3)[28]
0.48    ,0.2654  ,0.02288 (16)(11)(12)( 1)[23],0.01430 ( 8)( 2)(13)( 1)[15],0.00478 ( 7)( 0)(14)( 0)[16],0.00197 ( 1)( 0)( 4)(\text{--})[ 4],0.02853 (17)(10)(15)( 2)( 9)[27],0.01369 ( 9)( 5)( 9)( 1)(23)[27],0.00689 ( 4)( 3)( 5)( 0)( 1)[ 7],0.002616(16)(10)(14)( 2)( 8)[25],0.00526 ( 3)( 2)( 3)( 0)( 9)[10],-0.002648(17)(10)(20)( 2)( 4)[29]
0.5     ,0.2764  ,0.02341 (16)(11)(13)( 1)[23],0.01470 ( 8)( 2)(13)( 1)[16],0.00486 ( 7)( 0)(14)( 0)[16],0.00205 ( 1)( 0)( 4)(\text{--})[ 4],0.02922 (17)(10)(16)( 2)( 9)[27],0.01403 ( 9)( 5)( 9)( 1)(23)[27],0.00706 ( 5)( 3)( 5)( 1)( 1)[ 8],0.002680(16)(10)(14)( 2)( 8)[25],0.00539 ( 3)( 2)( 3)( 0)( 9)[10],-0.002713(17)(10)(21)( 2)( 4)[29]
0.55    ,0.3041  ,0.02465 (16)(11)(14)( 2)[24],0.01567 ( 8)( 2)(14)( 2)[16],0.00505 ( 7)( 0)(15)( 0)[16],0.00225 ( 1)( 0)( 5)(\text{--})[ 5],0.03087 (18)(10)(17)( 2)(10)[28],0.01482 ( 9)( 5)(10)( 1)(24)[28],0.00746 ( 5)( 3)( 6)( 1)( 1)[ 8],0.002831(16)( 9)(15)( 2)( 9)[26],0.00570 ( 3)( 2)( 4)( 0)( 9)[11],-0.002867(18)(10)(22)( 2)( 4)[30]
0.6     ,0.3317  ,0.02580 (16)(11)(15)( 2)[24],0.01659 ( 8)( 2)(15)( 2)[17],0.00522 ( 7)( 0)(15)( 0)[17],0.00245 ( 1)( 0)( 5)(\text{--})[ 5],0.03242 (18)(10)(18)( 2)(10)[29],0.01557 ( 9)( 5)(10)( 1)(25)[29],0.00784 ( 5)( 3)( 6)( 1)( 1)[ 8],0.002973(16)( 9)(16)( 2)( 9)[27],0.00599 ( 3)( 2)( 4)( 0)(10)[11],-0.003012(18)(10)(23)( 2)( 4)[31]
0.65    ,0.359   ,0.02688 (16)(11)(16)( 2)[25],0.01745 ( 9)( 2)(15)( 2)[18],0.00537 ( 7)( 0)(15)( 0)[17],0.00264 ( 1)( 0)( 5)(\text{--})[ 5],0.03387 (18)(10)(19)( 3)(11)[30],0.01627 ( 9)( 5)(11)( 1)(26)[30],0.00819 ( 5)( 3)( 6)( 1)( 1)[ 8],0.003106(16)( 9)(17)( 2)(10)[27],0.00625 ( 3)( 2)( 4)( 0)(10)[11],-0.003149(18)(10)(25)( 3)( 5)[32]
0.7     ,0.387   ,0.02789 (16)(11)(17)( 2)[26],0.01828 ( 9)( 2)(16)( 2)[18],0.00550 ( 7)( 0)(15)( 0)[17],0.00283 ( 1)( 0)( 6)(\text{--})[ 6],0.03524 (18)(10)(20)( 3)(11)[31],0.01693 ( 9)( 5)(11)( 1)(26)[31],0.00853 ( 5)( 3)( 7)( 1)( 1)[ 9],0.003232(17)( 9)(18)( 3)(10)[28],0.00651 ( 3)( 2)( 4)( 1)(10)[12],-0.003277(18)(10)(26)( 3)( 5)[33]
0.75    ,0.415   ,0.02884 (16)(10)(17)( 2)[26],0.01906 ( 9)( 2)(16)( 2)[19],0.00562 ( 7)( 0)(15)( 0)[17],0.00303 ( 1)( 0)( 6)(\text{--})[ 6],0.03654 (18)(10)(21)( 3)(11)[31],0.01756 ( 9)( 5)(12)( 1)(27)[31],0.00884 ( 5)( 3)( 7)( 1)( 1)[ 9],0.003351(17)( 9)(19)( 3)(10)[29],0.00675 ( 3)( 2)( 5)( 1)(10)[12],-0.003399(18)(10)(27)( 3)( 5)[34]
0.8     ,0.442   ,0.02973 (16)(10)(18)( 2)[27],0.01981 ( 9)( 2)(17)( 2)[19],0.00573 ( 7)( 0)(15)( 0)[17],0.00322 ( 1)( 0)( 6)(\text{--})[ 7],0.03777 (18)( 9)(21)( 3)(12)[32],0.01815 ( 9)( 5)(12)( 2)(28)[32],0.00914 ( 5)( 2)( 7)( 1)( 1)[ 9],0.003463(17)( 9)(20)( 3)(11)[29],0.00698 ( 3)( 2)( 5)( 1)(11)[12],-0.003515(18)( 9)(28)( 3)( 5)[35]
0.85    ,0.470   ,0.03058 (17)(10)(19)( 3)[27],0.02053 ( 9)( 3)(17)( 2)[20],0.00582 ( 8)( 0)(15)( 0)[17],0.00341 ( 2)( 0)( 7)(\text{--})[ 7],0.03894 (18)( 9)(22)( 3)(12)[33],0.01872 ( 9)( 5)(13)( 2)(28)[33],0.00943 ( 5)( 2)( 7)( 1)( 1)[ 9],0.003571(17)( 9)(20)( 3)(11)[30],0.00720 ( 4)( 2)( 5)( 1)(11)[13],-0.00362( 2)( 1)( 3)( 0)( 1)[ 4]
0.9     ,0.498   ,0.03138 (17)(10)(20)( 3)[28],0.02122 ( 9)( 3)(18)( 2)[20],0.00591 ( 8)( 0)(15)( 0)[17],0.00360 ( 2)( 0)( 7)(\text{--})[ 7],0.04005 (18)( 9)(23)( 4)(12)[33],0.01926 ( 9)( 5)(13)( 2)(29)[33],0.00970 ( 5)( 2)( 8)( 1)( 1)[10],0.003673(17)( 8)(21)( 3)(11)[31],0.00740 ( 4)( 2)( 5)( 1)(11)[13],-0.00373( 2)( 1)( 3)( 0)( 1)[ 4]
0.95    ,0.525   ,0.03214 (17)(10)(20)( 3)[28],0.02188 ( 9)( 3)(18)( 3)[21],0.00599 ( 8)( 0)(15)( 0)[17],0.00379 ( 2)( 1)( 7)(\text{--})[ 8],0.04112 (18)( 9)(24)( 4)(13)[34],0.01977 ( 9)( 4)(14)( 2)(29)[34],0.00996 ( 5)( 2)( 8)( 1)( 2)[10],0.003771(17)( 8)(22)( 3)(12)[31],0.00760 ( 4)( 2)( 5)( 1)(11)[13],-0.00383( 2)( 1)( 3)( 0)( 1)[ 4]
1.0     ,0.553   ,0.03287 (17)(10)(21)( 3)[29],0.02251 ( 9)( 3)(19)( 3)[21],0.00606 ( 8)( 0)(15)( 0)[17],0.00397 ( 2)( 1)( 8)(\text{--})[ 8],0.04214 (18)( 9)(24)( 4)(13)[35],0.02027 ( 9)( 4)(14)( 2)(29)[34],0.01021 ( 5)( 2)( 8)( 1)( 2)[10],0.003864(17)( 8)(22)( 4)(12)[32],0.00779 ( 4)( 2)( 5)( 1)(11)[13],-0.00393( 2)( 1)( 3)( 0)( 1)[ 4]
1.05    ,0.581   ,0.03357 (17)(10)(22)( 3)[29],0.02312 ( 9)( 3)(19)( 3)[22],0.00612 ( 8)( 0)(15)( 0)[17],0.00416 ( 2)( 1)( 8)(\text{--})[ 8],0.04312 (19)( 9)(25)( 4)(13)[35],0.02074 ( 9)( 4)(14)( 2)(30)[35],0.01045 ( 5)( 2)( 8)( 1)( 2)[10],0.003954(17)( 8)(23)( 4)(12)[32],0.00797 ( 4)( 2)( 5)( 1)(11)[13],-0.00402( 2)( 1)( 3)( 0)( 1)[ 4]
1.1     ,0.608   ,0.03423 (17)( 9)(22)( 3)[30],0.02371 ( 9)( 3)(20)( 3)[22],0.00618 ( 8)( 0)(15)( 0)[17],0.00434 ( 2)( 1)( 8)(\text{--})[ 9],0.0441  ( 2)( 1)( 3)( 0)( 1)[ 4],0.02120 ( 9)( 4)(15)( 2)(30)[35],0.01068 ( 5)( 2)( 8)( 1)( 2)[10],0.004041(17)( 8)(24)( 4)(12)[33],0.00815 ( 4)( 2)( 6)( 1)(12)[14],-0.00411( 2)( 1)( 3)( 0)( 1)[ 4]
1.15    ,0.636   ,0.03487 (17)( 9)(23)( 3)[30],0.02428 ( 9)( 3)(20)( 3)[23],0.00623 ( 8)( 0)(15)( 0)[17],0.00453 ( 2)( 1)( 9)(\text{--})[ 9],0.0450  ( 2)( 1)( 3)( 0)( 1)[ 4],0.0216  ( 1)( 0)( 1)( 0)( 3)[ 4],0.01091 ( 5)( 2)( 9)( 1)( 2)[10],0.004124(17)( 8)(24)( 4)(12)[33],0.00832 ( 4)( 2)( 6)( 1)(12)[14],-0.00419( 2)( 1)( 3)( 0)( 1)[ 4]
1.2     ,0.663   ,0.03548 (17)( 9)(24)( 4)[31],0.02482 ( 9)( 3)(21)( 3)[23],0.00628 ( 8)( 0)(15)( 0)[17],0.00471 ( 2)( 1)( 9)(\text{--})[ 9],0.0458  ( 2)( 1)( 3)( 0)( 1)[ 4],0.0221  ( 1)( 0)( 2)( 0)( 3)[ 4],0.01112 ( 5)( 2)( 9)( 1)( 2)[11],0.004204(17)( 7)(25)( 4)(13)[34],0.00848 ( 4)( 2)( 6)( 1)(12)[14],-0.00427( 2)( 1)( 3)( 0)( 1)[ 4]
1.25    ,0.691   ,0.03607 (17)( 9)(24)( 4)[31],0.02535 (10)( 3)(21)( 3)[24],0.00633 ( 8)( 0)(15)( 0)[17],0.00489 ( 2)( 1)( 9)(\text{--})[10],0.0467  ( 2)( 1)( 3)( 0)( 1)[ 4],0.0225  ( 1)( 0)( 2)( 0)( 3)[ 4],0.01133 ( 5)( 2)( 9)( 1)( 2)[11],0.004282(17)( 7)(25)( 4)(13)[34],0.00863 ( 4)( 2)( 6)( 1)(12)[14],-0.00435( 2)( 1)( 3)( 0)( 1)[ 4]
1.3     ,0.719   ,0.03663 (17)( 9)(25)( 4)[32],0.02586 (10)( 3)(22)( 4)[24],0.00637 ( 8)( 0)(15)( 0)[17],0.00507 ( 2)( 1)(10)(\text{--})[10],0.0475  ( 2)( 1)( 3)( 1)( 1)[ 4],0.0229  ( 1)( 0)( 2)( 0)( 3)[ 4],0.01152 ( 5)( 2)( 9)( 1)( 2)[11],0.004356(17)( 7)(26)( 5)(13)[35],0.00879 ( 4)( 1)( 6)( 1)(12)[14],-0.00443( 2)( 1)( 4)( 0)( 1)[ 4]
1.35    ,0.746   ,0.03718 (17)( 9)(25)( 4)[32],0.02636 (10)( 4)(22)( 4)[25],0.00641 ( 8)( 0)(15)( 0)[17],0.00525 ( 2)( 1)(10)(\text{--})[10],0.0483  ( 2)( 1)( 3)( 1)( 1)[ 4],0.0232  ( 1)( 0)( 2)( 0)( 3)[ 4],0.01172 ( 5)( 2)( 9)( 1)( 2)[11],0.004429(18)( 7)(26)( 5)(13)[35],0.00893 ( 4)( 1)( 6)( 1)(12)[14],-0.00450( 2)( 1)( 4)( 1)( 1)[ 4]
1.4     ,0.774   ,0.03770 (17)( 9)(26)( 4)[33],0.02684 (10)( 4)(23)( 4)[25],0.00644 ( 8)( 0)(15)( 0)[17],0.00543 ( 2)( 1)(11)(\text{--})[11],0.0491  ( 2)( 1)( 3)( 1)( 1)[ 4],0.0236  ( 1)( 0)( 2)( 0)( 3)[ 4],0.01190 ( 5)( 2)(10)( 1)( 2)[11],0.00450 ( 2)( 1)( 3)( 0)( 1)[ 4],0.00907 ( 4)( 1)( 6)( 1)(12)[15],-0.00458( 2)( 1)( 4)( 1)( 1)[ 4]
1.45    ,0.802   ,0.03821 (17)( 8)(27)( 4)[33],0.02731 (10)( 4)(23)( 4)[26],0.00648 ( 8)( 0)(15)( 0)[17],0.00561 ( 2)( 1)(11)(\text{--})[11],0.0498  ( 2)( 1)( 3)( 1)( 1)[ 4],0.0240  ( 1)( 0)( 2)( 0)( 3)[ 4],0.01209 ( 5)( 2)(10)( 1)( 2)[11],0.00457 ( 2)( 1)( 3)( 1)( 1)[ 4],0.00921 ( 4)( 1)( 6)( 1)(12)[15],-0.00465( 2)( 1)( 4)( 1)( 1)[ 4]
1.5     ,0.829   ,0.03870 (17)( 8)(27)( 4)[34],0.02776 (11)( 4)(23)( 4)[26],0.00651 ( 8)( 0)(15)( 0)[17],0.00578 ( 2)( 1)(11)(\text{--})[11],0.0505  ( 2)( 1)( 3)( 1)( 1)[ 4],0.0243  ( 1)( 0)( 2)( 0)( 3)[ 4],0.01226 ( 5)( 2)(10)( 1)( 2)[12],0.00463 ( 2)( 1)( 3)( 1)( 1)[ 4],0.00935 ( 4)( 1)( 7)( 1)(13)[15],-0.00471( 2)( 1)( 4)( 1)( 1)[ 4]
1.55    ,0.857   ,0.03918 (18)( 8)(28)( 5)[34],0.02820 (11)( 4)(24)( 4)[27],0.00653 ( 8)( 0)(15)( 0)[17],0.00596 ( 3)( 1)(11)(\text{--})[12],0.0512  ( 2)( 1)( 3)( 1)( 2)[ 4],0.0247  ( 1)( 0)( 2)( 0)( 3)[ 4],0.01243 ( 5)( 2)(10)( 2)( 2)[12],0.00470 ( 2)( 1)( 3)( 1)( 1)[ 4],0.00948 ( 4)( 1)( 7)( 1)(13)[15],-0.00478( 2)( 1)( 4)( 1)( 1)[ 4]
1.6     ,0.885   ,0.03964 (18)( 8)(28)( 5)[35],0.02863 (11)( 4)(24)( 4)[27],0.00656 ( 8)( 0)(15)( 0)[17],0.00613 ( 3)( 1)(12)(\text{--})[12],0.0519  ( 2)( 1)( 3)( 1)( 2)[ 4],0.0250  ( 1)( 0)( 2)( 0)( 3)[ 4],0.01260 ( 5)( 2)(10)( 2)( 2)[12],0.00476 ( 2)( 1)( 3)( 1)( 1)[ 4],0.00960 ( 4)( 1)( 7)( 1)(13)[15],-0.00484( 2)( 1)( 4)( 1)( 1)[ 5]
1.65    ,0.912   ,0.04009 (18)( 8)(29)( 5)[35],0.02905 (12)( 4)(25)( 5)[28],0.00659 ( 8)( 0)(15)( 0)[17],0.00630 ( 3)( 1)(12)(\text{--})[12],0.0526  ( 2)( 1)( 3)( 1)( 2)[ 4],0.0253  ( 1)( 0)( 2)( 0)( 3)[ 4],0.01276 ( 5)( 2)(10)( 2)( 2)[12],0.00482 ( 2)( 1)( 3)( 1)( 1)[ 4],0.00973 ( 4)( 1)( 7)( 1)(13)[15],-0.00490( 2)( 1)( 4)( 1)( 1)[ 5]
1.7     ,0.940   ,0.0405  ( 2)( 1)( 3)( 0)[ 4],0.02945 (13)( 4)(25)( 5)[29],0.00661 ( 8)( 0)(15)( 0)[17],0.00648 ( 3)( 1)(12)(\text{--})[13],0.0532  ( 2)( 1)( 3)( 1)( 2)[ 4],0.0256  ( 1)( 0)( 2)( 0)( 3)[ 4],0.01292 ( 6)( 2)(10)( 2)( 2)[12],0.00488 ( 2)( 1)( 3)( 1)( 1)[ 4],0.00984 ( 4)( 1)( 7)( 1)(13)[15],-0.00496( 2)( 1)( 4)( 1)( 1)[ 5]
1.75    ,0.968   ,0.0409  ( 2)( 1)( 3)( 1)[ 4],0.02985 (13)( 4)(25)( 5)[29],0.00663 ( 8)( 0)(15)( 0)[17],0.00665 ( 3)( 1)(13)(\text{--})[13],0.0538  ( 2)( 1)( 3)( 1)( 2)[ 4],0.0259  ( 1)( 0)( 2)( 0)( 3)[ 4],0.01307 ( 6)( 2)(11)( 2)( 2)[12],0.00494 ( 2)( 1)( 3)( 1)( 1)[ 4],0.00996 ( 4)( 1)( 7)( 1)(13)[16],-0.00502( 2)( 1)( 4)( 1)( 1)[ 5]
1.8     ,0.995   ,0.0414  ( 2)( 1)( 3)( 1)[ 4],0.03023 (14)( 5)(26)( 5)[30],0.00665 ( 8)( 0)(15)( 0)[17],0.00682 ( 3)( 1)(13)(\text{--})[13],0.0545  ( 2)( 1)( 3)( 1)( 2)[ 4],0.0262  ( 1)( 0)( 2)( 0)( 3)[ 4],0.01322 ( 6)( 2)(11)( 2)( 2)[13],0.00499 ( 2)( 1)( 3)( 1)( 1)[ 4],0.01008 ( 4)( 1)( 7)( 1)(13)[16],-0.00508( 2)( 1)( 4)( 1)( 1)[ 5]
1.85    ,1.023   ,0.0418  ( 2)( 1)( 3)( 1)[ 4],0.03061 (15)( 5)(26)( 5)[31],0.00667 ( 8)( 0)(15)( 0)[17],0.00699 ( 3)( 1)(13)(\text{--})[14],0.0551  ( 2)( 1)( 3)( 1)( 2)[ 4],0.0265  ( 1)( 0)( 2)( 0)( 3)[ 4],0.01336 ( 6)( 1)(11)( 2)( 2)[13],0.00505 ( 2)( 1)( 3)( 1)( 1)[ 4],0.01019 ( 4)( 1)( 7)( 1)(13)[16],-0.00514( 2)( 1)( 4)( 1)( 1)[ 5]
1.9     ,1.050   ,0.0421  ( 2)( 1)( 3)( 1)[ 4],0.03098 (15)( 5)(26)( 5)[31],0.00669 ( 8)( 0)(15)( 0)[17],0.00716 ( 3)( 1)(14)(\text{--})[14],0.0556  ( 2)( 1)( 3)( 1)( 2)[ 5],0.0268  ( 1)( 0)( 2)( 0)( 3)[ 4],0.01351 ( 6)( 1)(11)( 2)( 2)[13],0.00510 ( 2)( 0)( 3)( 1)( 1)[ 4],0.01029 ( 5)( 1)( 7)( 1)(13)[16],-0.00519( 2)( 1)( 4)( 1)( 1)[ 5]
1.95    ,1.078   ,0.0425  ( 2)( 1)( 3)( 1)[ 4],0.03134 (16)( 5)(27)( 5)[32],0.00670 ( 8)( 0)(15)( 0)[17],0.00732 ( 3)( 1)(13)(\text{--})[14],0.0562  ( 3)( 1)( 3)( 1)( 2)[ 5],0.0271  ( 1)( 0)( 2)( 0)( 3)[ 4],0.01365 ( 7)( 1)(11)( 2)( 2)[13],0.00516 ( 2)( 0)( 3)( 1)( 1)[ 4],0.01040 ( 5)( 1)( 7)( 1)(13)[16],-0.00525( 3)( 1)( 4)( 1)( 1)[ 5]
2.0     ,1.106   ,0.0429  ( 2)( 1)( 3)( 1)[ 4],0.03169 (17)( 5)(27)( 5)[33],0.00672 ( 8)( 0)(15)( 0)[17],0.00749 ( 3)( 1)(14)(\text{--})[14],0.0568  ( 3)( 0)( 4)( 1)( 2)[ 5],0.0273  ( 1)( 0)( 2)( 0)( 4)[ 4],0.01378 ( 7)( 1)(11)( 2)( 2)[14],0.00521 ( 2)( 0)( 3)( 1)( 2)[ 4],0.01050 ( 5)( 1)( 8)( 1)(13)[16],-0.00530( 3)( 0)( 4)( 1)( 1)[ 5]
2.1     ,1.161   ,0.0436  ( 2)( 1)( 3)( 1)[ 4],0.03237 (20)( 5)(28)( 6)[35],0.00675 ( 8)( 0)(15)( 0)[17],0.00782 ( 3)( 1)(14)(\text{--})[15],0.0579  ( 3)( 0)( 4)( 1)( 2)[ 5],0.0278  ( 1)( 0)( 2)( 0)( 4)[ 4],0.01404 ( 7)( 1)(12)( 2)( 2)[14],0.00531 ( 3)( 0)( 3)( 1)( 2)[ 5],0.01070 ( 5)( 1)( 8)( 2)(14)[17],-0.00540( 3)( 0)( 4)( 1)( 1)[ 5]
2.2     ,1.216   ,0.0443  ( 2)( 1)( 3)( 1)[ 4],0.0330  ( 2)( 1)( 3)( 1)[ 4],0.00677 ( 8)( 0)(15)( 0)[17],0.00815 ( 3)( 1)(15)(\text{--})[15],0.0589  ( 3)( 0)( 4)( 1)( 2)[ 5],0.0283  ( 2)( 0)( 2)( 0)( 4)[ 4],0.01429 ( 8)( 1)(12)( 2)( 2)[15],0.00540 ( 3)( 0)( 3)( 1)( 2)[ 5],0.01090 ( 6)( 1)( 8)( 2)(14)[17],-0.00549( 3)( 0)( 5)( 1)( 1)[ 6]
2.3     ,1.272   ,0.0449  ( 3)( 1)( 3)( 1)[ 4],0.0336  ( 3)( 1)( 3)( 1)[ 4],0.00680 ( 8)( 0)(15)( 0)[17],0.00847 ( 3)( 1)(16)(\text{--})[16],0.0599  ( 3)( 0)( 4)( 1)( 2)[ 5],0.0288  ( 2)( 0)( 2)( 0)( 4)[ 5],0.01454 ( 9)( 1)(12)( 2)( 2)[15],0.00549 ( 3)( 0)( 3)( 1)( 2)[ 5],0.01108 ( 7)( 1)( 8)( 2)(14)[17],-0.00559( 3)( 0)( 5)( 1)( 1)[ 6]
2.4     ,1.327   ,0.0455  ( 3)( 0)( 4)( 1)[ 5],0.0342  ( 3)( 1)( 3)( 1)[ 4],0.00682 ( 8)( 0)(15)( 0)[17],0.00879 ( 4)( 1)(16)(\text{--})[16],0.0609  ( 4)( 0)( 4)( 1)( 2)[ 6],0.0293  ( 2)( 0)( 2)( 0)( 4)[ 5],0.01477 (10)( 1)(12)( 2)( 2)[16],0.00558 ( 3)( 0)( 4)( 1)( 2)[ 5],0.01126 ( 7)( 0)( 8)( 2)(14)[18],-0.00568( 4)( 0)( 5)( 1)( 1)[ 6]
2.5     ,1.382   ,0.0461  ( 3)( 0)( 4)( 1)[ 5],0.0348  ( 3)( 1)( 3)( 1)[ 5],0.00684 ( 8)( 0)(15)( 0)[17],0.00910 ( 4)( 1)(17)(\text{--})[17],0.0618  ( 4)( 0)( 4)( 1)( 2)[ 6],0.0297  ( 2)( 0)( 2)( 0)( 4)[ 5],0.01499 (11)( 1)(12)( 2)( 2)[17],0.00567 ( 4)( 0)( 4)( 1)( 2)[ 6],0.01143 ( 8)( 0)( 8)( 2)(14)[18],-0.00576( 4)( 0)( 5)( 1)( 1)[ 7]
2.6     ,1.437   ,0.0467  ( 3)( 0)( 4)( 1)[ 5],0.0354  ( 3)( 1)( 3)( 1)[ 5],0.00685 ( 8)( 0)(15)( 0)[17],0.00942 ( 4)( 1)(17)(\text{--})[17],0.0627  ( 5)( 0)( 4)( 1)( 2)[ 6],0.0302  ( 2)( 0)( 2)( 0)( 4)[ 5],0.01520 (12)( 0)(13)( 3)( 2)[18],0.00575 ( 4)( 0)( 4)( 1)( 2)[ 6],0.01159 ( 9)( 0)( 9)( 2)(14)[19],-0.00584( 5)( 0)( 5)( 1)( 1)[ 7]
2.7     ,1.493   ,0.0473  ( 4)( 0)( 4)( 1)[ 5],0.0359  ( 4)( 1)( 3)( 1)[ 5],0.00687 ( 8)( 0)(15)( 0)[17],0.00973 ( 4)( 1)(17)(\text{--})[18],0.0635  ( 5)( 0)( 4)( 1)( 2)[ 7],0.0306  ( 2)( 0)( 2)( 1)( 4)[ 5],0.01541 (13)( 0)(13)( 3)( 2)[19],0.00583 ( 5)( 0)( 4)( 1)( 2)[ 6],0.01175 ( 9)( 0)( 9)( 2)(14)[19],-0.00592( 5)( 0)( 5)( 1)( 1)[ 7]
2.8     ,1.548   ,0.0478  ( 4)( 0)( 4)( 1)[ 6],0.0364  ( 4)( 1)( 3)( 1)[ 5],0.00688 ( 8)( 0)(15)( 0)[17],0.01003 ( 4)( 1)(18)(\text{--})[18],0.0644  ( 5)( 0)( 4)( 1)( 2)[ 7],0.0310  ( 3)( 0)( 2)( 1)( 4)[ 5],0.01561 (14)( 0)(13)( 3)( 2)[20],0.00590 ( 5)( 0)( 4)( 1)( 2)[ 7],0.01190 (10)( 0)( 9)( 2)(15)[20],-0.00600( 5)( 0)( 5)( 1)( 1)[ 8]
2.9     ,1.603   ,0.0483  ( 4)( 0)( 4)( 1)[ 6],0.0369  ( 4)( 1)( 3)( 1)[ 6],0.00689 ( 8)( 0)(15)( 0)[17],0.01034 ( 4)( 1)(19)(\text{--})[19],0.0652  ( 6)( 0)( 4)( 1)( 2)[ 7],0.0313  ( 3)( 0)( 2)( 1)( 4)[ 5],0.01580 (15)( 0)(13)( 3)( 3)[20],0.00598 ( 5)( 0)( 4)( 1)( 2)[ 7],0.01205 (11)( 0)( 9)( 2)(15)[20],-0.00607( 6)( 0)( 5)( 1)( 1)[ 8]
3.0     ,1.659   ,0.0488  ( 5)( 0)( 4)( 1)[ 6],0.0374  ( 5)( 1)( 3)( 1)[ 6],0.00690 ( 8)( 0)(15)( 0)[17],0.01064 ( 4)( 1)(19)(\text{--})[19],0.0659  ( 6)( 0)( 4)( 1)( 2)[ 8],0.0317  ( 3)( 0)( 2)( 1)( 4)[ 5],0.01599 (16)( 0)(14)( 3)( 3)[21],0.00605 ( 6)( 0)( 4)( 1)( 2)[ 7],0.01219 (12)( 0)( 9)( 2)(15)[21],-0.00614( 6)( 0)( 5)( 1)( 1)[ 8]
3.1     ,1.714   ,0.0492  ( 5)( 0)( 4)( 1)[ 6],0.0378  ( 5)( 1)( 4)( 1)[ 6],0.00691 ( 8)( 0)(15)( 0)[17],0.01093 ( 4)( 1)(19)(\text{--})[20],0.0667  ( 6)( 0)( 4)( 1)( 2)[ 8],0.0321  ( 3)( 0)( 2)( 1)( 4)[ 6],0.01617 (16)( 0)(14)( 3)( 3)[22],0.00612 ( 6)( 0)( 4)( 1)( 2)[ 7],0.01233 (12)( 0)( 9)( 2)(15)[21],-0.00621( 6)( 0)( 5)( 1)( 1)[ 8]
3.2     ,1.769   ,0.0497  ( 5)( 0)( 4)( 1)[ 6],0.0383  ( 5)( 1)( 4)( 1)[ 6],0.00692 ( 8)( 0)(15)( 0)[17],0.01123 ( 4)( 1)(20)(\text{--})[20],0.0674  ( 7)( 0)( 5)( 1)( 2)[ 8],0.0324  ( 3)( 0)( 2)( 1)( 4)[ 6],0.01634 (17)( 0)(14)( 3)( 3)[22],0.00618 ( 6)( 0)( 4)( 1)( 2)[ 8],0.01246 (13)( 0)( 9)( 2)(15)[22],-0.00628( 7)( 0)( 5)( 1)( 1)[ 9]
3.3     ,1.825   ,0.0501  ( 5)( 0)( 4)( 1)[ 7],0.0387  ( 5)( 1)( 4)( 1)[ 7],0.00693 ( 8)( 0)(15)( 1)[17],0.01152 ( 4)( 1)(20)(\text{--})[20],0.0681  ( 7)( 0)( 5)( 1)( 2)[ 9],0.0328  ( 3)( 0)( 3)( 1)( 4)[ 6],0.01651 (18)( 0)(14)( 3)( 3)[23],0.00625 ( 6)( 0)( 4)( 1)( 2)[ 8],0.01260 (13)( 0)(10)( 2)(15)[22],-0.00635( 7)( 0)( 5)( 1)( 1)[ 9]
3.4     ,1.880   ,0.0506  ( 5)( 0)( 4)( 1)[ 7],0.0391  ( 5)( 1)( 4)( 1)[ 7],0.00694 ( 8)( 0)(15)( 1)[17],0.01181 ( 5)( 1)(21)(\text{--})[21],0.0688  ( 7)( 0)( 5)( 1)( 2)[ 9],0.0331  ( 4)( 0)( 3)( 1)( 4)[ 6],0.01667 (18)( 1)(14)( 3)( 3)[24],0.00631 ( 6)( 0)( 4)( 1)( 2)[ 8],0.01272 (13)( 0)(10)( 2)(15)[23],-0.00641( 7)( 0)( 5)( 1)( 1)[ 9]
3.5     ,1.935   ,0.0510  ( 5)( 0)( 4)( 1)[ 7],0.0395  ( 6)( 1)( 4)( 1)[ 7],0.00695 ( 8)( 0)(15)( 1)[17],0.01209 ( 4)( 1)(21)(\text{--})[21],0.0695  ( 7)( 0)( 5)( 1)( 2)[ 9],0.0334  ( 4)( 0)( 3)( 1)( 4)[ 6],0.01683 (19)( 1)(14)( 3)( 3)[24],0.00637 ( 7)( 0)( 4)( 1)( 2)[ 8],0.01285 (14)( 0)(10)( 2)(15)[23],-0.00647( 7)( 0)( 5)( 1)( 1)[ 9]
3.6     ,1.990   ,0.0514  ( 6)( 0)( 4)( 1)[ 7],0.0399  ( 6)( 1)( 4)( 1)[ 7],0.00695 ( 8)( 0)(15)( 1)[17],0.01238 ( 5)( 1)(21)(\text{--})[22],0.0702  ( 7)( 0)( 5)( 1)( 2)[ 9],0.0337  ( 4)( 0)( 3)( 1)( 4)[ 6],0.01699 (19)( 1)(14)( 3)( 3)[25],0.00644 ( 7)( 0)( 4)( 1)( 2)[ 8],0.01297 (14)( 0)(10)( 3)(15)[23],-0.00653( 7)( 0)( 6)( 1)( 1)[ 9]
3.7     ,2.046   ,0.0518  ( 6)( 0)( 4)( 1)[ 7],0.0403  ( 6)( 1)( 4)( 1)[ 7],0.00696 ( 8)( 0)(15)( 1)[17],0.01266 ( 5)( 2)(22)(\text{--})[22],0.0708  ( 8)( 0)( 5)( 1)( 2)[ 9],0.0340  ( 4)( 0)( 3)( 1)( 4)[ 6],0.01714 (20)( 1)(15)( 4)( 3)[25],0.00649 ( 7)( 0)( 4)( 1)( 2)[ 8],0.01308 (14)( 0)(10)( 3)(15)[23],-0.00659( 8)( 0)( 6)( 1)( 1)[10]
3.8     ,2.101   ,0.0521  ( 6)( 0)( 4)( 1)[ 7],0.0407  ( 6)( 1)( 4)( 1)[ 7],0.00697 ( 8)( 0)(15)( 1)[17],0.01294 ( 5)( 2)(22)(\text{--})[23],0.0714  ( 8)( 0)( 5)( 1)( 2)[ 9],0.0343  ( 4)( 0)( 3)( 1)( 4)[ 6],0.01729 (20)( 1)(15)( 4)( 3)[25],0.00655 ( 7)( 0)( 4)( 1)( 2)[ 9],0.01320 (15)( 0)(10)( 3)(15)[24],-0.00665( 8)( 0)( 6)( 1)( 1)[10]
3.9     ,2.156   ,0.0525  ( 6)( 0)( 4)( 1)[ 7],0.0410  ( 6)( 1)( 4)( 1)[ 7],0.00697 ( 8)( 0)(15)( 1)[17],0.01321 ( 5)( 2)(23)(\text{--})[23],0.0721  ( 8)( 0)( 5)( 1)( 2)[ 9],0.0346  ( 4)( 0)( 3)( 1)( 4)[ 6],0.01743 (20)( 1)(15)( 4)( 3)[26],0.00661 ( 7)( 0)( 4)( 1)( 2)[ 9],0.01331 (15)( 1)(10)( 3)(16)[24],-0.00670( 8)( 0)( 6)( 1)( 1)[10]
4.0     ,2.212   ,0.0529  ( 6)( 0)( 4)( 1)[ 7],0.0414  ( 6)( 1)( 4)( 1)[ 7],0.00698 ( 8)( 0)(15)( 1)[17],0.01348 ( 5)( 2)(23)(\text{--})[24],0.0727  ( 8)( 0)( 5)( 1)( 2)[10],0.0349  ( 4)( 0)( 3)( 1)( 4)[ 6],0.01757 (21)( 1)(15)( 4)( 3)[26],0.00666 ( 7)( 0)( 4)( 1)( 2)[ 9],0.01342 (15)( 1)(10)( 3)(16)[24],-0.00676( 8)( 0)( 6)( 1)( 1)[10]
4.1     ,2.267   ,0.0532  ( 6)( 0)( 4)( 1)[ 8],0.0417  ( 6)( 1)( 4)( 1)[ 7],0.00698 ( 8)( 0)(15)( 1)[17],0.01375 ( 5)( 2)(23)(\text{--})[24],0.0732  ( 8)( 0)( 5)( 2)( 2)[10],0.0352  ( 4)( 0)( 3)( 1)( 4)[ 6],0.01771 (21)( 1)(15)( 4)( 3)[26],0.00672 ( 7)( 0)( 4)( 1)( 2)[ 9],0.01352 (15)( 1)(10)( 3)(16)[24],-0.00681( 8)( 0)( 6)( 1)( 1)[10]
4.2     ,2.322   ,0.0536  ( 6)( 0)( 4)( 1)[ 8],0.0421  ( 6)( 1)( 4)( 1)[ 7],0.00698 ( 8)( 0)(15)( 1)[17],0.01402 ( 5)( 2)(24)(\text{--})[24],0.0738  ( 8)( 0)( 5)( 2)( 2)[10],0.0355  ( 4)( 0)( 3)( 1)( 4)[ 6],0.01785 (21)( 1)(15)( 4)( 3)[26],0.00677 ( 7)( 0)( 4)( 1)( 2)[ 9],0.01363 (15)( 1)(10)( 3)(16)[25],-0.00686( 8)( 0)( 6)( 2)( 1)[10]
4.3     ,2.377   ,0.0539  ( 6)( 0)( 4)( 1)[ 8],0.0424  ( 6)( 1)( 4)( 1)[ 8],0.00699 ( 8)( 0)(15)( 1)[17],0.01429 ( 5)( 2)(24)(\text{--})[25],0.0744  ( 8)( 0)( 5)( 2)( 2)[10],0.0357  ( 4)( 0)( 3)( 1)( 4)[ 6],0.01798 (21)( 1)(15)( 4)( 3)[26],0.00682 ( 7)( 0)( 4)( 1)( 2)[ 9],0.01373 (16)( 1)(10)( 3)(16)[25],-0.00691( 8)( 0)( 6)( 2)( 1)[10]
4.4     ,2.433   ,0.0542  ( 6)( 0)( 4)( 1)[ 8],0.0427  ( 6)( 1)( 4)( 1)[ 8],0.00699 ( 8)( 0)(15)( 1)[17],0.01455 ( 5)( 2)(25)(\text{--})[25],0.0749  ( 8)( 0)( 5)( 2)( 2)[10],0.0360  ( 4)( 0)( 3)( 1)( 4)[ 6],0.01811 (21)( 1)(15)( 4)( 3)[26],0.00687 ( 7)( 0)( 4)( 1)( 2)[ 9],0.01383 (16)( 1)(10)( 3)(16)[25],-0.00696( 8)( 0)( 6)( 2)( 1)[10]
4.5     ,2.488   ,0.0545  ( 6)( 0)( 4)( 1)[ 8],0.0430  ( 6)( 1)( 4)( 1)[ 8],0.00700 ( 8)( 0)(15)( 1)[17],0.01481 ( 5)( 2)(25)(\text{--})[25],0.0755  ( 8)( 0)( 5)( 2)( 2)[10],0.0362  ( 4)( 0)( 3)( 1)( 4)[ 6],0.01823 (22)( 1)(15)( 4)( 3)[27],0.00692 ( 8)( 0)( 4)( 2)( 2)[ 9],0.01393 (16)( 1)(10)( 3)(16)[25],-0.00701( 8)( 0)( 6)( 2)( 1)[10]
4.6     ,2.543   ,0.0549  ( 6)( 0)( 4)( 1)[ 8],0.0434  ( 6)( 1)( 4)( 1)[ 8],0.00700 ( 8)( 0)(15)( 1)[17],0.01507 ( 5)( 2)(25)(\text{--})[26],0.0760  ( 8)( 0)( 5)( 2)( 2)[10],0.0365  ( 4)( 0)( 3)( 1)( 4)[ 7],0.01836 (22)( 1)(15)( 4)( 3)[27],0.00697 ( 8)( 0)( 4)( 2)( 2)[ 9],0.01403 (16)( 1)(10)( 3)(16)[25],-0.00706( 8)( 0)( 6)( 2)( 1)[10]
4.7     ,2.599   ,0.0552  ( 6)( 0)( 4)( 1)[ 8],0.0437  ( 6)( 1)( 4)( 1)[ 8],0.00700 ( 8)( 0)(15)( 1)[17],0.01532 ( 5)( 2)(26)(\text{--})[26],0.0765  ( 8)( 0)( 5)( 2)( 2)[10],0.0367  ( 4)( 0)( 3)( 1)( 4)[ 7],0.01848 (22)( 1)(15)( 4)( 3)[27],0.00702 ( 8)( 0)( 4)( 2)( 2)[ 9],0.01412 (16)( 1)(10)( 3)(16)[25],-0.00710( 8)( 0)( 6)( 2)( 1)[10]
4.8     ,2.654   ,0.0555  ( 6)( 0)( 4)( 1)[ 8],0.0440  ( 6)( 1)( 4)( 1)[ 8],0.00700 ( 8)( 0)(15)( 1)[17],0.01558 ( 5)( 2)(26)(\text{--})[26],0.0770  ( 8)( 0)( 5)( 2)( 2)[10],0.0370  ( 4)( 0)( 3)( 1)( 4)[ 7],0.01860 (22)( 1)(15)( 4)( 3)[27],0.00706 ( 8)( 0)( 5)( 2)( 2)[ 9],0.01421 (16)( 1)(10)( 3)(16)[25],-0.00715( 8)( 0)( 6)( 2)( 1)[10]
4.9     ,2.709   ,0.0558  ( 6)( 0)( 4)( 1)[ 8],0.0442  ( 6)( 1)( 4)( 1)[ 8],0.00701 ( 8)( 0)(15)( 1)[17],0.01583 ( 5)( 2)(26)(\text{--})[27],0.0775  ( 8)( 0)( 5)( 2)( 2)[10],0.0372  ( 4)( 0)( 3)( 1)( 4)[ 7],0.01872 (22)( 1)(15)( 5)( 3)[27],0.00711 ( 8)( 0)( 4)( 2)( 2)[ 9],0.01430 (16)( 1)(10)( 3)(16)[25],-0.00719( 8)( 0)( 6)( 2)( 1)[10]
5.0     ,2.764   ,0.0560  ( 6)( 0)( 5)( 1)[ 8],0.0445  ( 6)( 1)( 4)( 1)[ 8],0.00701 ( 8)( 0)(15)( 1)[17],0.01608 ( 6)( 2)(26)(\text{--})[27],0.0780  ( 8)( 0)( 5)( 2)( 2)[10],0.0374  ( 4)( 0)( 3)( 1)( 4)[ 7],0.01883 (22)( 1)(15)( 5)( 3)[27],0.00716 ( 8)( 0)( 5)( 2)( 2)[ 9],0.01439 (16)( 1)(10)( 3)(16)[25],-0.00724( 8)( 0)( 6)( 2)( 1)[10]
5.2     ,2.875   ,0.0566  ( 6)( 0)( 5)( 1)[ 8],0.0451  ( 6)( 1)( 4)( 1)[ 8],0.00701 ( 8)( 0)(15)( 1)[17],0.01657 ( 6)( 2)(27)(\text{--})[27],0.0790  ( 8)( 0)( 5)( 2)( 2)[10],0.0379  ( 4)( 0)( 3)( 1)( 4)[ 7],0.01905 (22)( 1)(15)( 5)( 3)[27],0.00724 ( 8)( 0)( 4)( 2)( 2)[ 9],0.01457 (16)( 1)(10)( 4)(17)[25],-0.00732( 8)( 0)( 6)( 2)( 1)[10]
5.4     ,2.986   ,0.0571  ( 6)( 0)( 5)( 1)[ 8],0.0456  ( 6)( 1)( 4)( 1)[ 8],0.00702 ( 8)( 0)(15)( 1)[17],0.01706 ( 6)( 2)(28)(\text{--})[28],0.0799  ( 8)( 0)( 5)( 2)( 2)[10],0.0383  ( 4)( 0)( 3)( 1)( 4)[ 7],0.01927 (22)( 1)(15)( 5)( 3)[27],0.00733 ( 8)( 0)( 4)( 2)( 2)[ 9],0.01474 (16)( 1)(10)( 4)(17)[26],-0.00741( 8)( 0)( 6)( 2)( 1)[10]
5.6     ,3.096   ,0.0577  ( 6)( 0)( 5)( 2)[ 8],0.0461  ( 6)( 1)( 4)( 1)[ 8],0.00702 ( 8)( 0)(15)( 1)[17],0.01753 ( 6)( 2)(28)(\text{--})[28],0.0808  ( 8)( 0)( 5)( 2)( 2)[10],0.0388  ( 4)( 0)( 3)( 1)( 4)[ 7],0.01948 (22)( 1)(15)( 5)( 3)[27],0.00741 ( 8)( 0)( 5)( 2)( 2)[ 9],0.01490 (16)( 1)(10)( 4)(17)[26],-0.00749( 8)( 0)( 6)( 2)( 1)[11]
5.8     ,3.207   ,0.0582  ( 6)( 0)( 5)( 2)[ 8],0.0466  ( 6)( 1)( 4)( 1)[ 8],0.00703 ( 8)( 0)(15)( 1)[17],0.01800 ( 6)( 2)(28)(\text{--})[29],0.0817  ( 8)( 0)( 5)( 2)( 2)[10],0.0392  ( 4)( 0)( 3)( 1)( 4)[ 7],0.01968 (22)( 1)(15)( 5)( 3)[27],0.00749 ( 8)( 0)( 4)( 2)( 2)[ 9],0.01506 (16)( 0)(10)( 4)(17)[26],-0.00757( 8)( 0)( 6)( 2)( 1)[11]
6.0     ,3.317   ,0.0586  ( 6)( 0)( 5)( 2)[ 8],0.0471  ( 6)( 1)( 4)( 2)[ 8],0.00703 ( 8)( 0)(15)( 1)[17],0.01846 ( 6)( 2)(29)(\text{--})[29],0.0825  ( 8)( 0)( 5)( 2)( 2)[10],0.0396  ( 4)( 0)( 3)( 1)( 4)[ 7],0.01988 (22)( 1)(15)( 6)( 3)[28],0.00757 ( 8)( 0)( 5)( 2)( 2)[ 9],0.01521 (16)( 0)(10)( 4)(17)[26],-0.00764( 8)( 0)( 6)( 2)( 1)[11]
6.2     ,3.428   ,0.0591  ( 6)( 0)( 5)( 2)[ 8],0.0476  ( 7)( 1)( 4)( 2)[ 8],0.00703 ( 8)( 0)(15)( 1)[17],0.01892 ( 6)( 2)(30)(\text{--})[30],0.0834  ( 8)( 0)( 5)( 2)( 2)[10],0.0400  ( 4)( 0)( 3)( 1)( 4)[ 7],0.02007 (22)( 1)(15)( 6)( 3)[28],0.00765 ( 8)( 0)( 4)( 2)( 2)[ 9],0.01536 (16)( 0)(10)( 4)(17)[26],-0.00771( 8)( 0)( 6)( 2)( 1)[11]
6.4     ,3.538   ,0.0596  ( 6)( 0)( 5)( 2)[ 8],0.0480  ( 6)( 1)( 4)( 2)[ 8],0.00703 ( 8)( 0)(15)( 1)[17],0.01936 ( 7)( 2)(30)(\text{--})[31],0.0842  ( 8)( 0)( 5)( 2)( 2)[10],0.0403  ( 4)( 0)( 3)( 1)( 5)[ 7],0.02025 (22)( 1)(15)( 6)( 3)[28],0.00772 ( 8)( 0)( 5)( 2)( 2)[ 9],0.01550 (16)( 0)(10)( 4)(17)[26],-0.00778( 8)( 0)( 6)( 2)( 1)[11]
6.6     ,3.65    ,0.0600  ( 6)( 0)( 5)( 2)[ 8],0.0485  ( 6)( 1)( 4)( 2)[ 8],0.00704 ( 8)( 0)(15)( 1)[17],0.01980 ( 7)( 2)(31)(\text{--})[31],0.0850  ( 8)( 0)( 5)( 2)( 2)[10],0.0407  ( 4)( 0)( 3)( 1)( 5)[ 7],0.02043 (22)( 1)(15)( 6)( 3)[28],0.00779 ( 8)( 0)( 5)( 2)( 2)[ 9],0.01564 (16)( 0)(10)( 4)(17)[26],-0.00785( 8)( 0)( 6)( 2)( 1)[11]
6.8     ,3.76    ,0.0604  ( 6)( 0)( 5)( 2)[ 8],0.0489  ( 6)( 1)( 4)( 2)[ 8],0.00704 ( 8)( 0)(15)( 1)[17],0.02024 ( 6)( 2)(31)(\text{--})[32],0.0857  ( 8)( 0)( 5)( 2)( 2)[10],0.0411  ( 4)( 0)( 3)( 1)( 5)[ 7],0.02061 (22)( 1)(15)( 6)( 3)[28],0.00786 ( 8)( 0)( 4)( 2)( 2)[ 9],0.01578 (16)( 0)(10)( 5)(18)[26],-0.00792( 8)( 0)( 6)( 2)( 1)[11]
7.0     ,3.87    ,0.0608  ( 6)( 0)( 5)( 2)[ 8],0.0493  ( 6)( 1)( 4)( 2)[ 8],0.00704 ( 8)( 0)(15)( 1)[17],0.02066 ( 7)( 2)(31)(\text{--})[32],0.0865  ( 8)( 0)( 5)( 2)( 2)[10],0.0414  ( 4)( 0)( 3)( 1)( 5)[ 7],0.02078 (22)( 1)(15)( 6)( 4)[28],0.00793 ( 8)( 0)( 4)( 2)( 2)[ 9],0.01591 (16)( 0)(10)( 5)(18)[27],-0.00799( 8)( 0)( 6)( 2)( 1)[11]
7.5     ,4.15    ,0.0618  ( 6)( 0)( 5)( 2)[ 8],0.0503  ( 6)( 1)( 4)( 2)[ 8],0.00704 ( 8)( 0)(15)( 1)[17],0.02170 ( 7)( 2)(32)(\text{--})[33],0.0882  ( 8)( 0)( 5)( 3)( 2)[10],0.0422  ( 4)( 0)( 3)( 1)( 5)[ 7],0.02118 (22)( 0)(15)( 7)( 4)[28],0.00809 ( 8)( 0)( 4)( 2)( 2)[ 9],0.01623 (16)( 0)(10)( 5)(18)[27],-0.00814( 8)( 0)( 6)( 3)( 1)[11]
8.0     ,4.42    ,0.0628  ( 6)( 0)( 5)( 2)[ 8],0.0512  ( 6)( 1)( 4)( 2)[ 8],0.00705 ( 8)( 0)(15)( 1)[17],0.02271 ( 7)( 2)(33)(\text{--})[34],0.0899  ( 8)( 0)( 5)( 3)( 3)[10],0.0430  ( 4)( 0)( 3)( 1)( 5)[ 7],0.02157 (22)( 0)(15)( 7)( 4)[28],0.00825 ( 8)( 0)( 4)( 3)( 2)[10],0.01654 (16)( 0)(10)( 5)(18)[27],-0.00829( 8)( 0)( 6)( 3)( 1)[11]
8.5     ,4.70    ,0.0636  ( 6)( 0)( 5)( 2)[ 8],0.0521  ( 6)( 1)( 4)( 2)[ 8],0.00705 ( 8)( 0)(15)( 1)[17],0.02368 ( 7)( 3)(34)(\text{--})[35],0.0915  ( 8)( 0)( 5)( 3)( 3)[10],0.0438  ( 4)( 0)( 3)( 1)( 5)[ 7],0.02193 (22)( 0)(15)( 8)( 4)[28],0.00839 ( 8)( 0)( 4)( 3)( 2)[10],0.01682 (16)( 0)(10)( 6)(19)[27],-0.00843( 8)( 0)( 6)( 3)( 1)[11]
9.0     ,4.98    ,0.0644  ( 6)( 0)( 5)( 2)[ 8],0.0529  ( 6)( 1)( 4)( 2)[ 8],0.00705 ( 8)( 0)(15)( 1)[17],0.02461 ( 7)( 3)(35)(\text{--})[35],0.0930  ( 8)( 0)( 5)( 3)( 3)[10],0.0445  ( 4)( 0)( 3)( 2)( 5)[ 7],0.02228 (22)( 0)(15)( 8)( 4)[28],0.00853 ( 8)( 0)( 4)( 3)( 2)[10],0.01709 (16)( 0)(10)( 6)(19)[27],-0.00856( 8)( 0)( 6)( 3)( 1)[11]
9.5     ,5.25    ,0.0652  ( 6)( 0)( 5)( 2)[ 8],0.0537  ( 6)( 1)( 4)( 2)[ 8],0.00705 ( 8)( 0)(15)( 1)[17],0.0255  ( 1)( 0)( 4)(\text{--})[ 4],0.0945  ( 8)( 0)( 5)( 3)( 3)[10],0.0451  ( 4)( 0)( 3)( 2)( 5)[ 7],0.02261 (22)( 0)(15)( 8)( 4)[28],0.00866 ( 8)( 0)( 4)( 3)( 2)[10],0.01735 (16)( 0)(10)( 6)(19)[28],-0.00869( 8)( 0)( 6)( 3)( 2)[11]
10.0    ,5.53    ,0.0660  ( 6)( 0)( 5)( 3)[ 8],0.0545  ( 6)( 1)( 4)( 2)[ 8],0.00706 ( 8)( 0)(15)( 1)[17],0.0264  ( 1)( 0)( 4)(\text{--})[ 4],0.0959  ( 8)( 0)( 5)( 3)( 3)[10],0.0458  ( 4)( 0)( 3)( 2)( 5)[ 7],0.02292 (22)( 0)(15)( 9)( 4)[28],0.00879 ( 8)( 0)( 4)( 3)( 2)[10],0.01760 (16)( 0)(10)( 6)(19)[28],-0.00881( 8)( 0)( 6)( 3)( 2)[11]


==> table/running_results.dat <==
# Q2GeV t0Q2 33_mean 33_stat 33_fit 33_scale 33_cq 33_ib 33_comb 88_mean 88_stat 88_fit 88_scale 88_cq 88_ib 88_comb 08_mean 08_stat 08_fit 08_scale 08_cq 08_ib 08_comb cc_mean cc_stat cc_fit cc_scale cc_cq cc_ib cc_comb gg_mean gg_stat gg_fit gg_scale gg_cq gg_ib gg_comb Tg_mean Tg_stat Tg_fit Tg_scale Tg_cq Tg_ib Tg_comb Zg_mean Zg_stat Zg_fit Zg_scale Zg_cq Zg_ib Zg_comb Dalpha_mean Dalpha_stat Dalpha_fit Dalpha_scale Dalpha_cq Dalpha_ib Dalpha_comb Dalph2_mean Dalph2_stat Dalph2_fit Dalph2_scale Dalph2_cq Dalph2_ib Dalph2_comb Ds2thW_mean Ds2thW_stat Ds2thW_fit Ds2thW_scale Ds2thW_cq Ds2thW_ib Ds2thW_comb
0.01 0.0055288304673093485 0.0009041831922498826 1.379381309612981e-05 1.1199582387530285e-05 6.924728854503213e-06 3.0264764490028517e-07 0.0 1.9072057851511304e-05 0.00044913605465524603 5.64973333458241e-06 4.788700188839113e-08 4.769648102277346e-06 2.824563023720999e-07 0.0 7.399398928233911e-06 0.0002088300095128398 6.067933461300949e-06 8.510857540773195e-09 8.571746450377844e-06 1.7486215565921516e-08 0.0 1.0502144157398135e-05 4.238903357773134e-05 1.9949760819809082e-07 6.008843042952177e-08 8.752175504810647e-07 0.0 0.0 8.996753168884414e-07 0.0010727347809472896 1.4719734937231162e-05 1.1183620053567397e-05 8.28759339638626e-06 3.9732045859221683e-07 2.80313013711284e-06 2.045589305166435e-05 0.0005139177671292525 7.318349542451731e-06 5.59099106913501e-06 3.641589987072005e-06 1.9684743919345173e-07 1.1298477497274797e-05 1.5025742626084609e-05 0.0002579954304386576 3.827874329693215e-06 2.922914832955412e-06 1.7360410205957595e-06 1.0205869738710656e-07 3.475653125347739e-08 5.120694818479552e-06 9.837110626722104e-05 1.3498179004292417e-06 1.0255517918140104e-06 7.599825652856231e-07 3.6434777494397706e-08 2.5705050073539687e-07 1.8758306945163346e-06 0.00019753906570493788 2.8130180032372473e-06 2.149058123308297e-06 1.3997497843769615e-06 7.566397138183445e-08 4.3428945863601525e-06 5.775576074086393e-06 -9.916795943771682e-05 1.471353525968556e-06 1.123506331494277e-06 6.672972665443639e-07 3.922919388743675e-08 1.335967181930417e-08 1.968286241304752e-06
0.015 0.00829324570096402 0.0013424605554459073 2.021521411226158e-05 1.648651327391705e-05 9.99124377086558e-06 4.539249976087368e-07 0.0 2.7937269042050926e-05 0.0006696942939201313 8.34133549893651e-06 9.954673142185176e-08 7.023587507248521e-06 4.2364386207410546e-07 0.0 1.0913204985310488e-05 0.00031001921429906875 8.929077063757624e-06 2.024550005239003e-09 1.2657181541699133e-05 2.6224232628430418e-08 0.0 1.5489782232143595e-05 6.356177166533615e-05 2.939422450875901e-07 9.007216862122159e-08 1.3167670140011897e-06 0.0 0.0 1.3521798727125292e-06 0.0015939416630483226 2.159315433098518e-05 1.6453331030109726e-05 1.1999703007334458e-05 5.959205327869438e-07 4.193789914365459e-06 2.998186590823823e-05 0.0007636080091822775 1.0735236736870971e-05 8.226860327469923e-06 5.280996152713661e-06 2.95241609810543e-07 1.6712924088479628e-05 2.214101303474584e-05 0.00038334134662883917 5.6150539912620935e-06 4.3015891436166465e-06 2.5291380221716967e-06 1.530728483035618e-07 6.402064047790713e-08 7.513758683891737e-06 0.0001461664220311899 1.9801189604965558e-06 1.5087908064129584e-06 1.100387608078862e-06 5.464664994439467e-08 3.845757224018968e-07 2.7493741880396766e-06 0.0002935146872646207 4.1263968104637845e-06 3.162230237439333e-06 2.0299026667744257e-06 1.1348459907308149e-07 6.424092765030803e-06 8.51053477500134e-06 -0.0001473482652334308 2.158307399085756e-06 1.6534394310263746e-06 9.721468956588516e-07 5.8837949128686825e-08 2.4608173359098582e-08 2.8881291235355156e-06
0.02 0.011057660934618697 0.0017718982803456443 2.6342986202693663e-05 2.1561861724970445e-05 1.2713801108880796e-05 6.051713833948118e-07 0.0 3.634382718098787e-05 0.0008876498117288008 1.0860589046344729e-05 1.6857951916976633e-07 9.100353226517344e-06 5.648043898328251e-07 0.0 1.418154597827845e-05 0.00040912138533733846 1.1675697639356778e-05 2.048145537253317e-08 1.661597285675033e-05 3.4958841899083295e-08 0.0 2.0307981459332348e-05 8.47200157144656e-05 3.9750249559301073e-07 1.2001570721658342e-07 1.7516992615713068e-06 0.0 0.0 1.8002395137788832e-06 0.0021054348912394514 2.8144888448851062e-05 2.1505668551913996e-05 1.530188825179369e-05 7.944805187022491e-07 5.576278016092696e-06 3.8993619805562943e-05 0.0010086430544207423 1.3995428880234499e-05 1.0754805104918994e-05 6.737525762636759e-06 3.9361609188016846e-07 2.1978535257030493e-05 2.898522143198163e-05 0.0005063494524177463 7.321931729949855e-06 5.6241977584888405e-06 3.240964428801382e-06 2.040768745333729e-07 1.004869501922631e-07 9.787639149011956e-06 0.0001930709837169043 2.580921082875797e-06 1.972096406345489e-06 1.40320207943393e-06 7.285484624958389e-08 5.113515913152598e-07 3.575763166967854e-06 0.0003877009501209498 5.379545370818262e-06 4.13391847519075e-06 2.589761688428805e-06 1.5129765890518797e-07 8.448081770920568e-06 1.1141303000494145e-05 -0.0001946299664040455 2.8143949199675484e-06 2.1618220688452485e-06 1.2457578355864573e-06 7.844281265560406e-08 3.862504767523613e-08 3.7621604400896815e-06
0.025 0.013822076168273374 0.0021927752211823087 3.2197071961550675e-05 2.643707798101082e-05 1.5378233225666675e-05 7.563868206567293e-07 0.0 4.441433004376832e-05 0.0011030655645843136 1.3372892263178204e-05 2.44699717673987e-07 1.1270701964124529e-05 7.059378846350239e-07 0.0 1.75048906450593e-05 0.0005061855943281708 1.4319582465306049e-05 4.521118509819874e-08 2.0452037007832515e-05 4.369006018869273e-08 0.0 2.4966782183995367e-05 0.00010586378450215116 4.923954734320031e-07 1.4991913471065306e-07 2.1880152990882195e-06 0.0 0.0 2.247741087904216e-06 0.002607514313600258 3.443300144028446e-05 2.635551140845305e-05 1.8590280913895728e-05 9.930004390914856e-07 6.950049590166914e-06 4.7698347491533726e-05 0.001249168103914685 1.7121951580379554e-05 1.3182106152540946e-05 8.215663487559324e-06 4.919708939881636e-07 2.71009517206268e-05 3.5624849397615865e-05 0.0006270934141190714 8.957829108961212e-06 6.8944717958263705e-06 3.977423983131512e-06 2.550707792341078e-07 1.4365734861962318e-07 1.1986744502433487e-05 0.00023911228776414087 3.157548821890985e-06 2.4168329950096806e-06 1.7047517539269437e-06 9.105936849647598e-08 6.373281438614595e-07 4.373997462557389e-06 0.0004801536664788134 6.581314238514564e-06 5.066921402507844e-06 3.1579264101808536e-06 1.8910315417836645e-07 1.0417029776012433e-05 1.3693434856698088e-05 -0.00024104137871467258 3.4431990993680745e-06 2.65008840749819e-06 1.5288372338810489e-06 9.804378568189047e-08 5.521883118867096e-08 4.607449793147523e-06
0.03 0.016586491401928045 0.0026053423293736196 3.779431566509134e-05 3.110553786627853e-05 1.7735248704691792e-05 9.075713251529638e-07 0.0 5.207040920590665e-05 0.0013159869391051735 1.571079652139481e-05 3.3517616746653816e-07 1.329379102955281e-05 8.470443676253214e-07 0.0 2.060057849911146e-05 0.00060126070202374 1.686290120834341e-05 7.561683682431974e-08 2.4168059764904715e-05 5.241788283272008e-08 0.0 2.9469662629606193e-05 0.0001269930967699302 5.884942731812621e-07 1.7978253935202608e-07 2.622052029902719e-06 0.0 0.0 2.6932887180062914e-06 0.0031004460187508687 4.043932329652751e-05 3.099381247712316e-05 2.151520498814365e-05 1.1914803176679134e-06 8.31455781874528e-06 5.594113712911668e-05 0.0014853114993049021 2.0107514263801573e-05 1.5504182472077422e-05 9.535658797227538e-06 5.903060282133593e-07 3.208531366827919e-05 4.201709660474422e-05 0.0007456380926115074 1.0519618762259021e-05 8.109988629410245e-06 4.6460258061407725e-06 3.0605456882732516e-07 1.9306373181446862e-07 1.4076604465118842e-05 0.00028431473482848737 3.7083359652647296e-06 2.8421709400724795e-06 1.972970909343266e-06 1.0926021885960622e-07 7.624552361679553e-07 5.129871467743451e-06 0.0005709221681368679 7.728901072068004e-06 5.9594781810350805e-06 3.665304549028463e-06 2.2690108953546287e-07 1.233291255970079e-05 1.615047880772684e-05 -0.0002866074333083806 4.043517844258821e-06 3.1173072409626375e-06 1.7858335626587815e-06 1.1764087067585666e-07 7.420959469289382e-08 5.410747540156906e-06
0.035 0.019350906635582726 0.003009859080555783 4.3125871731110567e-05 3.557811841869861e-05 1.9909983564110347e-05 1.0587249106421836e-06 0.0 5.935631109446325e-05 0.0015264744974940458 1.8017243195606625e-05 4.316632948113704e-07 1.5263356565239553e-05 9.88123844456504e-07 0.0 2.36379742774068e-05 0.0006943962787486999 1.9303739835509528e-05 1.1030992012318788e-07 2.776901469368449e-05 6.114231685106504e-08 0.0 3.381964599691265e-05 0.00014810797122372175 6.84317363228595e-07 2.096060091335446e-07 3.0725038608052914e-06 0.0 0.0 3.154759088638061e-06 0.003584509678042119 4.618438395492699e-05 3.543423065376138e-05 2.4255489041160734e-05 1.3899201682613051e-06 9.669373913653807e-06 6.38148841721282e-05 0.00171720830532088 2.2965232825393257e-05 1.772772990389355e-05 1.0785534351639031e-05 6.886215012484408e-07 3.693678136895683e-05 4.8195457202836085e-05 0.0008620518314303716 1.2015389013436435e-05 9.274185496825722e-06 5.290061635419272e-06 3.5702824670634126e-07 2.482685628271659e-07 1.607961281649875e-05 0.00032870397111873796 4.235165133644995e-06 3.2493627791766897e-06 2.2242583464334224e-06 1.2745739860718185e-07 8.866935478288287e-07 5.851903810542413e-06 0.0006600583711061542 8.82734734268021e-06 6.814162549480163e-06 4.145730144440484e-06 2.646914675490032e-07 1.4197713619689272e-05 1.852530929267545e-05 -0.0003313543999874163 4.618460134301332e-06 3.564799770303483e-06 2.0333872456280314e-06 1.372340689418213e-07 9.542915828487316e-08 6.180661373922574e-06
0.04 0.022115321869237394 0.0034065668522510603 4.821823416153732e-05 3.985662110419371e-05 2.180474871922257e-05 1.2098475912030255e-06 0.0 6.626053991179427e-05 0.0017345777827400353 2.023285842163815e-05 5.356219783789359e-07 1.7088257579541656e-05 1.1291763311270227e-06 0.0 2.651299751264117e-05 0.0007856405243656192 2.1651695744742875e-05 1.48629756229521e-07 3.1259284352437924e-05 6.986336058111972e-08 0.0 3.802585644720018e-05 0.0001692084265340867 7.91866881531102e-07 2.393896318015137e-07 3.4940892517521337e-06 0.0 0.0 3.5906852066269527e-06 0.004059963191623999 5.167354347947607e-05 3.967808044473443e-05 2.6647906975822006e-05 1.5883200103897712e-06 1.101408765960569e-05 7.126323734665067e-05 0.0019449828329664222 2.569444343433633e-05 1.985334212732856e-05 1.188786754702148e-05 7.869173229857841e-07 4.166016286982093e-05 5.4146739708442434e-05 0.0009763974143406846 1.3443623997791458e-05 1.0387342475628302e-05 5.873105678141318e-06 4.0799181810709643e-07 3.0886096358082444e-07 1.7982856631388367e-05 0.0003723036463976408 4.73852785152976e-06 3.638529054182037e-06 2.443646030198412e-06 1.4565090952903775e-07 1.010005461594889e-06 6.534927009435734e-06 0.0007476100578941452 9.876397887895214e-06 7.631202705561677e-06 4.5694435932433186e-06 3.0247429202140636e-07 1.6013281067105456e-05 2.0812855785707957e-05 -0.00037530641149650435 5.167443303325805e-06 3.992673651379654e-06 2.2574969823034244e-06 1.568233824923686e-07 1.1871958916559134e-07 6.912227840484218e-06
0.045 0.02487973710289207 0.0037957035085537404 5.307661461380578e-05 4.3947853798612144e-05 2.3629585930299166e-05 1.3609393825539687e-06 0.0 7.286117182427844e-05 0.0019403486949489776 2.23930095984727e-05 6.449182329383138e-07 1.8959741480487618e-05 1.2702018369293118e-06 0.0 2.9375976717684266e-05 0.0008750409468289669 2.3904494631764906e-05 1.8975075001347178e-07 3.464333458712607e-05 7.858101958800237e-08 0.0 4.209070770656408e-05 0.0001902944813361324 8.97230641843128e-07 2.691334948526204e-07 3.937300737854493e-06 0.0 0.0 4.047195666510744e-06 0.004527061731908347 5.6940804239094416e-05 4.37328810542994e-05 2.8995723020610792e-05 1.7866798639624953e-06 1.234835335069107e-05 7.842988003052257e-05 0.0021687580959571136 2.831375903433938e-05 2.188469930158311e-05 1.2993952032538481e-05 8.851935025711706e-07 4.626012542312481e-05 5.991856619862904e-05 0.0010887369785757392 1.481449657186138e-05 1.1451345868458788e-05 6.47020055546905e-06 4.5894528742563805e-07 3.744561550447671e-07 1.9819610851216375e-05 0.0004151371602909814 5.221542178206131e-06 4.0103592854193205e-06 2.658943665494487e-06 1.6384075345087068e-07 1.1323592758066017e-06 7.192117007891657e-06 0.0008336245123582975 1.0883207127632665e-05 8.412013224249864e-06 4.994598958235405e-06 3.4024956646811636e-07 1.7781408894507098e-05 2.303142320098029e-05 -0.0004184873520673161 5.6943775811480935e-06 4.401653938830499e-06 2.48700756113278e-06 1.7640881301724568e-07 1.439329864546266e-07 7.6182371200255755e-06
0.05 0.027644152336546744 0.004177484293896438 5.771242041063533e-05 4.784441430202675e-05 2.5473189154348456e-05 1.5120002991336146e-06 0.0 7.918952557097242e-05 0.0021438293384758436 2.4525910273339246e-05 7.65855385714663e-07 2.0924781285832076e-05 1.411200375635371e-06 0.0 3.227916925151292e-05 0.0009626432676013985 2.6070152122513916e-05 2.3361322353283233e-07 3.7923230787324055e-05 8.729529444900684e-08 0.0 4.6020500438894646e-05 0.00021136615422976865 9.996910356728007e-07 2.9883768553487247e-07 4.358728488662497e-06 0.0 0.0 4.4818746264234626e-06 0.004986034586379394 6.195327801244853e-05 4.758912917345593e-05 3.142021787339537e-05 1.984999747662114e-06 1.367182205334252e-05 8.532891013861438e-05 0.0023886443374519463 3.080897917295203e-05 2.381704402964314e-05 1.4162099750621262e-05 9.83450049377026e-07 5.074095687477081e-05 6.551810232220459e-05 0.0011991260661794142 1.6121823848837387e-05 1.2463705482731738e-05 7.1075691279887025e-06 5.098886595772754e-07 4.446918016900096e-07 2.159241613914508e-05 0.00045722553874466706 5.681192223098732e-06 4.363982007698666e-06 2.8812728423269863e-06 1.8202693208590154e-07 1.2537229928242418e-06 7.82476660214137e-06 0.0009181441096255685 1.1842316709819423e-05 9.154765463257078e-06 5.443610110592377e-06 3.780172944916945e-07 1.9503745258715413e-05 2.5183765861579466e-05 -0.00046091857088090146 6.196886397504058e-06 4.790783455558404e-06 2.731998492325e-06 1.9599036240579296e-07 1.7093007607654255e-07 8.299665789461192e-06
0.055 0.030408567570201415 0.004552148954068575 6.206796660248115e-05 5.1570795441264705e-05 2.7130002816063632e-05 1.6630303562204848e-06 0.0 8.51515246098202e-05 0.0023450779201206083 2.654019240775547e-05 8.875477923702621e-07 2.2804647494310258e-05 1.552171958257468e-06 0.0 3.5037561833726024e-05 0.0010484934924045069 2.8146539562328798e-05 2.788070625837201e-07 4.1102399706921194e-05 9.600618885881754e-08 0.0 4.981688369988333e-05 0.00023242346377972303 1.0464869263160698e-06 3.285022908497938e-07 4.809972468789091e-06 0.0 0.0 4.9334454281519155e-06 0.00543714091134421 6.667957333576072e-05 5.127494617714086e-05 3.362534145492414e-05 2.183279680917857e-06 1.4984289656662617e-05 9.184358899971134e-05 0.002604766707670457 3.316129046575577e-05 2.5664301310676205e-05 1.524376623902527e-05 1.0816869726424562e-06 5.510716103565339e-05 7.091311021514757e-05 0.0013076280004510688 1.7354370618310256e-05 1.3431637401195578e-05 7.712514087943144e-06 5.60821939165883e-07 5.192315707951524e-07 2.3273376614989668e-05 0.0004985925467126039 6.114599350151377e-06 4.7019759858848145e-06 3.083485402247312e-06 2.0020944721581475e-07 1.3740778954260528e-06 8.422170711641644e-06 0.00100121695478012 1.274649516938756e-05 9.864811896269659e-06 5.859379716529993e-06 4.1577747964345667e-07 2.1182021328903963e-05 2.725749221783266e-05 -0.0005026244080675162 6.670651176331163e-06 5.162835910384793e-06 2.9645264760525144e-06 2.1556803242764192e-07 1.9958157888241542e-07 8.945791265410644e-06
0.06 0.03317298280385608 0.004919887538537442 6.630546623236237e-05 5.511028587990376e-05 2.8697724913705865e-05 1.814029568173189e-06 0.0 9.088678991224526e-05 0.0025441281470471653 2.8506722634018435e-05 1.021717870674744e-06 2.466892294828467e-05 1.6931165984876104e-06 0.0 3.775049067210379e-05 0.0011326346103944715 3.0149851478768003e-05 3.257619625287865e-07 4.4185763728862065e-05 1.0471370339472871e-07 0.0 5.349310559605322e-05 0.0002534664285156029 1.1775674868606682e-06 3.581273975512803e-07 5.256664983284321e-06 0.0 0.0 5.3988375753930355e-06 0.0058805820002267644 7.129782553605541e-05 5.4769713256345896e-05 3.5744762753768765e-05 2.381519681932407e-06 1.6285452443239504e-05 9.814110799227716e-05 0.002817221715661726 3.545507170347507e-05 2.741620308763234e-05 1.6302825932357508e-05 1.1799042815932349e-06 5.936253766011822e-05 7.615638834782203e-05 0.0014142912678676268 1.8553803428676432e-05 1.43497925960658e-05 8.31417623555942e-06 6.117451310746206e-07 5.977553964389672e-07 2.490014536735432e-05 0.0005392566430507474 6.538098789185916e-06 5.0224504496885166e-06 3.277838956841251e-06 2.1838830050981871e-07 1.4933961323497028e-06 8.999660992594858e-06 0.0010828801438489955 1.3628175919912436e-05 1.0538205700418285e-05 6.266459750978368e-06 4.535301254695941e-07 2.2817697649874592e-05 2.927289687944878e-05 -0.000543623500798248 7.131687653157216e-06 5.51575525072973e-06 3.195792616497614e-06 2.351418249597754e-07 2.2976446833553566e-07 9.571086594768813e-06
0.065 0.03593739803751077 0.0052809226584923435 7.033840160086833e-05 5.848527959572592e-05 3.0258517561594355e-05 1.9649979488703844e-06 0.0 9.637145724289764e-05 0.002741037544026383 3.0451720696016937e-05 1.1554967540558509e-06 2.6584102956880165e-05 1.8340343062315065e-06 0.0 4.048111507796319e-05 0.0012151104578632065 3.206721552235765e-05 3.729238248719894e-07 4.717631278574621e-05 1.1341784149741513e-07 0.0 5.7044392670987595e-05 0.00027449506693202045 1.2458078862886282e-06 3.8771309215044545e-07 5.6727728610505686e-06 0.0 0.0 5.82088572851552e-06 0.006316599647359813 7.57101345256663e-05 5.810011401104043e-05 3.787328027427533e-05 2.5797197683929405e-06 1.757517359672179e-05 0.00010419968693696994 0.0030261260394154966 3.7650187573364786e-05 2.9085941617299612e-05 1.7390593180526374e-05 1.2781019846152166e-06 6.351122277341028e-05 8.124820193765466e-05 0.001519174861544866 1.9703212557816137e-05 1.5224997417685701e-05 8.939118217343369e-06 6.626582394697129e-07 6.799678149761531e-07 2.647312671639677e-05 0.0005792400005984844 6.9427129810717615e-06 5.32785231823163e-06 3.4730266462126107e-06 2.3656349358984954e-07 1.6116651573665422e-06 9.555240175615686e-06 0.001163178525371312 1.4471931800302224e-05 1.1180017698793997e-05 6.684574359290143e-06 4.912752351934511e-07 2.4412364021814956e-05 3.123008179036911e-05 -0.0005839385247728274 7.573496090237148e-06 5.8521653805623696e-06 3.4360070303541115e-06 2.547117416036016e-07 2.6136517449110735e-07 1.0175707189609991e-05
0.07 0.03870181327116545 0.005635438229129666 7.410777488599737e-05 6.168705970856259e-05 3.1655837695797834e-05 2.1159355143105217e-06 0.0 0.00010150775772011146 0.002935837202363376 3.231180569466776e-05 1.3007657875538306e-06 2.8403496618540317e-05 1.9749250956211212e-06 0.0 4.30860038548109e-05 0.001295961439097486 3.390976848479509e-05 4.2096649973591477e-07 5.007561176839048e-05 1.221186047833009e-07 0.0 6.047835495793932e-05 0.0002955093974886996 1.3723243615283016e-06 4.1725946091213073e-07 6.076803782470872e-06 0.0 0.0 6.243790821417469e-06 0.0067453881399124355 7.980010430174982e-05 6.125347111271104e-05 3.981174677071132e-05 2.7778799612218766e-06 1.8853236792411173e-05 0.00010985527163268408 0.0032315729335864606 3.9685824652453505e-05 3.066724307667937e-05 1.8403845062733572e-05 1.376280091960743e-06 6.755677244246339e-05 8.613917598338654e-05 0.0016223256850475508 2.0770122350488386e-05 1.6054002473319857e-05 9.53505971664741e-06 7.135612696120399e-07 7.655875752972966e-07 2.7948911171789672e-05 0.0006185604357295312 7.3177682683791685e-06 5.617019064809018e-06 3.650786421604588e-06 2.547350283745189e-07 1.7288651332341673e-06 1.0073864287545829e-05 0.001242147944454086 1.5254387423433812e-05 1.1787836367194249e-05 7.074046844845676e-06 5.290128127558099e-07 2.5967387321265664e-05 3.3110068249638545e-05 -0.0006235875087245548 7.98359353600792e-06 6.170817302385213e-06 3.665074275187686e-06 2.74277784381291e-07 2.94275590401024e-07 1.074296736457659e-05
0.075 0.041466228504820096 0.0059836334362570335 7.765125896384723e-05 6.472872419887014e-05 3.2933930666512644e-05 2.2668422780122925e-06 0.0 0.00010634523081992867 0.0031285789457349087 3.393304243872935e-05 1.4476636799920911e-06 3.0168573426376095e-05 2.1157889771887683e-06 0.0 4.547709846568507e-05 0.001375228826800718 3.5675128049564495e-05 4.686104463520536e-07 5.288857305373708e-05 1.3081599583866474e-07 0.0 6.379774784103672e-05 0.0003165094386104616 1.453275870959588e-06 4.467665898548272e-07 6.640707675164813e-06 0.0 0.0 6.812533271105303e-06 0.007167163946439986 8.364317772947373e-05 6.424616963887335e-05 4.162311578564351e-05 2.976000277661992e-06 2.0119535948437802e-05 0.00011519499800811419 0.003433666659960957 4.1597593769526096e-05 3.216817688066113e-05 1.9364991356325206e-05 1.4744386119490079e-06 7.150289274185685e-05 9.085698619888543e-05 0.0017237963572587695 2.1771897511023562e-05 1.684096818991513e-05 1.0110700425142175e-05 7.644542257071865e-07 8.54354016116871e-07 2.93457715001544e-05 0.0006572377988781614 7.670182855158506e-06 5.891453221295396e-06 3.8168912007371305e-06 2.729029064450106e-07 1.844986332113901e-06 1.0563523800824096e-05 0.001319828477111769 1.5989230834938385e-05 1.2364763417176828e-05 7.443491049708326e-06 5.667428613543916e-07 2.7484192084517647e-05 3.492349421338514e-05 -0.0006625906782336076 8.368654613705127e-06 6.47331019588144e-06 3.8863383275534515e-06 2.9383995490938096e-07 3.2839552340781827e-07 1.127989078274684e-05
0.08 0.04423064373847479 0.006325693063919908 8.109326295546116e-05 6.761563741852582e-05 3.4118199727326604e-05 2.4177182555341906e-06 0.0 0.00011098598395506529 0.0033192968915672994 3.559957652460652e-05 1.6025724124299128e-06 3.1901820380428085e-05 2.2566259633732433e-06 0.0 4.7882320238184616e-05 0.0014529512334961875 3.736882174436641e-05 5.161107940665892e-07 5.561739615205222e-05 1.3951001736524478e-07 0.0 6.700753261158959e-05 0.000337495208687467 1.5220635376961791e-06 4.762345647599281e-07 6.953278298978735e-06 0.0 0.0 7.133831780782674e-06 0.007582123231636771 8.741050059916724e-05 6.708144661438284e-05 4.3304308546163226e-05 3.17408073680477e-06 2.1373954141063417e-05 0.00012034408974970334 0.003632501584372678 4.347332335685883e-05 3.359038609150582e-05 2.029824733755449e-05 1.5725775540190981e-06 7.535300476982045e-05 9.545056864391622e-05 0.0018236344450010937 2.2755196220181398e-05 1.758676537271257e-05 1.0684906605275341e-05 8.153371126395841e-07 9.46021252389336e-07 3.0705377888481945e-05 0.0006952900785894768 8.01565102207139e-06 6.151451626873852e-06 3.971058656326412e-06 2.910671295520375e-07 1.9600180319543234e-06 1.1035701882385176e-05 0.0013962563955649653 1.671022141727727e-05 1.2911430406949455e-05 7.802214811343156e-06 6.044653846173807e-07 2.8964093309010616e-05 3.668916966278397e-05 -0.0007009663169754886 8.746613736233497e-06 6.759978780075627e-06 4.107050977709754e-06 3.133982550653432e-07 3.6363046052658557e-07 1.180249457824695e-05
0.085 0.04699505897212948 0.0066617930063500525 8.442384831456939e-05 7.035063986852739e-05 3.538448081005345e-05 2.568563461114838e-06 0.0 0.00011547838626601721 0.0035080375862533474 3.7313579098545755e-05 1.7585257415580914e-06 3.370770887700149e-05 2.3974360666533397e-06 0.0 5.037214443874241e-05 0.0015291673876751705 3.8994862655545074e-05 5.625678050880633e-07 5.826442445117486e-05 1.4820067088709772e-07 0.0 7.011191707638339e-05 0.0003584667260751252 1.6607296359870717e-06 5.056634711612616e-07 7.419945023969587e-06 0.0 0.0 7.620321688002655e-06 0.007990457413356779 9.109461182588858e-05 6.976446462134043e-05 4.5123477365401705e-05 3.3721213575550477e-06 2.2616403908299583e-05 0.00012539661066133696 0.0038281696880780617 4.530571627100778e-05 3.493636542295433e-05 2.1303101918681976e-05 1.6706969273501248e-06 7.911040679272458e-05 9.994111965695817e-05 0.001921886262973535 2.3714816770850895e-05 1.8292657098241057e-05 1.1294370385758282e-05 8.66209935078217e-07 1.0403587878493916e-06 3.203762329915621e-05 0.0007327348281174511 8.353488578400118e-06 6.397487696708583e-06 4.137878687161336e-06 3.092276994291964e-07 2.0739522123829138e-06 1.1499024299391891e-05 0.001471467055453471 1.7414554303620727e-05 1.3428796251445788e-05 8.188459552859024e-06 6.421803860730323e-07 3.0408358778228478e-05 3.8415242019791175e-05 -0.0007387322273360198 9.115471477948495e-06 7.0313085547371705e-06 4.341315899995113e-06 3.3295268664383597e-07 3.9989180389243766e-07 1.2314581395529718e-05
0.09 0.04975947420578414 0.006992110380942149 8.753207153976431e-05 7.294374692816313e-05 3.670314176674556e-05 2.7193779094328135e-06 0.0 0.0001197379196233443 0.0036948440250015534 3.88881053462424e-05 1.9109493119835107e-06 3.5608629049860936e-05 2.5382192983212966e-06 0.0 5.2823796576073446e-05 0.0016039147607322085 4.055422772499561e-05 6.073043985207267e-07 6.083381205397105e-05 1.568879593368793e-07 0.0 7.311491987175343e-05 0.00037942400909431016 1.7915229897239203e-06 5.350533943544403e-07 7.821546631444182e-06 0.0 0.0 8.04191696459093e-06 0.00839235794887347 9.450410103472163e-05 7.230676382416936e-05 4.703319214922562e-05 3.5701221585954625e-06 2.3846838233952344e-05 0.00013020304081255032 0.004020763093009392 4.700307606212091e-05 3.621181980507939e-05 2.2375123185465817e-05 1.7687967409412174e-06 8.277832992794664e-05 0.00010429099547915238 0.002018598257146648 2.4604729555393054e-05 1.8961595159547524e-05 1.1943475342533597e-05 9.17072697565098e-07 1.137151356054794e-06 3.331239328366416e-05 0.0007695896043308721 8.66614295601141e-06 6.630619678151109e-06 4.3130018949440965e-06 3.273846177897083e-07 2.186784561956533e-06 1.1939779889280999e-05 0.001545495866489886 1.806698332777098e-05 1.39190538045202e-05 8.600521740627372e-06 6.798878691804206e-07 3.181823046500957e-05 4.008724182366764e-05 -0.0007759062621590137 9.457535036091884e-06 7.288434126369174e-06 4.590818047823349e-06 3.525032513907124e-07 4.370968096607395e-07 1.2804575880707861e-05
0.095 0.05252388943943881 0.007316799832635891 9.051213889491836e-05 7.538865029243731e-05 3.708971613117237e-05 2.8701616147067405e-06 0.0 0.000123530485106446 0.003879739485000282 4.042492132893036e-05 2.0735868249368307e-06 3.6697501944446366e-05 2.678975670875904e-06 0.0 5.4702445890275785e-05 0.00167722824267864 4.204848160225158e-05 6.511960107592542e-07 6.332544530799616e-05 1.6557188420400905e-07 0.0 7.601735524736552e-05 0.00040036707603142497 1.8440264424644487e-06 5.644044193951812e-07 8.362357586664078e-06 0.0 0.0 8.581841892995883e-06 0.008787987250316619 9.780436867592258e-05 7.469745468412514e-05 4.769676137319893e-05 3.7680831581109195e-06 2.506516538627052e-05 0.00013439808882719328 0.004210359646922737 4.864469202764108e-05 3.741138870741324e-05 2.2842095315726685e-05 1.8668770037915038e-06 8.635964503842203e-05 0.00010839350952341885 0.0021138095286147014 2.5464661104818745e-05 1.959081694342148e-05 1.2305207110627724e-05 9.679254047609817e-07 1.236193810539292e-06 3.444027076629566e-05 0.0008058693006229257 8.968781580775829e-06 6.8498489870294056e-06 4.373852013544234e-06 3.455378863011514e-07 2.298506668760135e-06 1.2324470981034473e-05 0.0016183727516968893 1.8697985610269622e-05 1.4380142592205817e-05 8.780015901409667e-06 7.17587837398619e-07 3.31948118680424e-05 4.1664161018099705e-05 -0.0008125034510739637 9.788074444746007e-06 7.530293605176403e-06 4.729860050407271e-06 3.7204995109746764e-07 4.7516662389051487e-07 1.3238108010552728e-05
0.1 0.055288304673093494 0.007636026440153793 9.310515686569457e-05 7.769481964670478e-05 3.749939843118799e-05 3.020914592295133e-06 0.0 0.00012696608225268077 0.004062761041147982 4.1639951593043715e-05 2.2456254481651775e-06 3.811417452946307e-05 2.8197051957827196e-06 0.0 5.6564736716243683e-05 0.0017491427113697103 4.3481184685004465e-05 6.941708588442758e-07 6.574595444561143e-05 1.7425244885988628e-07 0.0 7.882674790116031e-05 0.0004212959451384191 1.9729617682168385e-06 5.93716631098214e-07 8.72309906498328e-06 0.0 0.0 8.96312082225829e-06 0.009177522762820196 0.00010053575718644664 7.694627783065001e-05 4.8456370438666305e-05 3.96600437538844e-06 2.62713715006801e-05 0.0001381379822219991 0.004397044715247901 5.0007711106427476e-05 3.8539935537361336e-05 2.3449112806895825e-05 1.964937725193419e-06 8.985731594515534e-05 0.00011231276375323403 0.0022075631097218866 2.6182431708719423e-05 2.0182862035302997e-05 1.2773568029165238e-05 1.018768061356999e-06 1.3372964726764373e-06 3.548038811135269e-05 0.0008415901889318774 9.219253285616572e-06 7.056068851111405e-06 4.443509104400047e-06 3.6368750673216956e-07 2.409117261395135e-06 1.2667423831172927e-05 0.0016901305237311465 1.9221901171441013e-05 1.4813932004931351e-05 9.01334052208181e-06 7.552802942994421e-07 3.453924221712132e-05 4.317063903527847e-05 -0.0008485403347992691 1.0063970207753065e-05 7.757863153819883e-06 4.9098880318826385e-06 3.915927875672725e-07 5.140283381496187e-07 1.3637907008967959e-05
0.12 0.06634596560771218 0.008861392009067725 0.00010317475286378558 8.569394152591468e-05 4.183208839132896e-05 3.6236195131255395e-06 0.0 0.00014054015611314079 0.004776889171579132 4.7318368740815134e-05 2.9394318407844313e-06 4.4931845622353865e-05 3.3823550620018603e-06 0.0 6.540626389448382e-05 0.0020234858420443407 4.865062943907919e-05 8.450299232445059e-07 7.473910693122163e-05 2.089411437032152e-07 0.0 8.918282111296934e-05 0.0005048698071050546 2.3046760746065984e-06 7.105790324871491e-07 1.0398186509931852e-05 0.0 0.0 1.0674208966738622e-05 0.010678074980529681 0.00011178096738565127 8.471413091232021e-05 5.487368324030486e-05 4.757291792607749e-06 3.097526256314846e-05 0.0001538333139287946 0.005116279151713611 5.560141251481188e-05 4.24383784984372e-05 2.7350636110595486e-05 2.356985377339837e-06 0.00010306677600478344 0.0001275496218534665 0.002568810803608645 2.9113425156690727e-05 2.2228128286684903e-05 1.5235527416195777e-05 1.2220382743774064e-06 1.7589151409621825e-06 3.972895250507313e-05 0.0009791926833130743 1.025045296996572e-05 7.768390586676244e-06 5.031984625816933e-06 4.362495416262542e-07 2.840469890016807e-06 1.4106705162076589e-05 0.0019665889528605695 2.1372001091545048e-05 1.6312410612776865e-05 1.0513003148155289e-05 9.059750783101693e-07 3.961667788007118e-05 4.902736341009784e-05 -0.0009873962695474954 1.1190581787138155e-05 8.544020026100598e-06 5.856212888161054e-06 4.6972553668391496e-07 6.760895921945278e-07 1.527096485324312e-05
0.14 0.0774036265423309 0.010010940852658174 0.00011138666498371742 9.194952017731458e-05 4.543216783570943e-05 4.2258339509151056e-06 0.0 0.0001514715912105833 0.00546381217303956 5.179502014427033e-05 3.6651637113422164e-06 5.1213817653317394e-05 3.944576326523329e-06 0.0 7.30381567250935e-05 0.0022780134476879997 5.299818280294433e-05 9.60127007082973e-07 8.273625163027413e-05 2.435762477313398e-07 0.0 9.826024571260002e-05 0.0005882179550581137 2.7190246665080873e-06 8.268271439521976e-07 1.2067455013201296e-05 0.0 0.0 1.2397588828425174e-05 0.012093641779252744 0.00012095022443160793 9.072779894020058e-05 6.03149593071292e-05 5.547944181049473e-06 3.5487163920506035e-05 0.0001666988395117595 0.005794940168138657 6.0170245911335974e-05 4.5456287734432776e-05 3.097653325369105e-05 2.7487210915021076e-06 0.0001151439276931536 0.00014110973656090593 0.0029097600488623295 3.151158934957895e-05 2.3811356741269113e-05 1.761700394296719e-05 1.4251480482291348e-06 2.201070592375763e-06 4.3326614913180025e-05 0.0011090019096556465 1.1091285182437433e-05 8.319851383075532e-06 5.530956371401795e-06 5.087533435959739e-07 3.2542168252097745e-06 1.5286489771267588e-05 0.002227451821766306 2.312816353277059e-05 1.7472430773572227e-05 1.1906720936879179e-05 1.056549959990431e-06 4.4258878273772376e-05 5.423958326605328e-05 -0.0011184499121106597 1.2112385126836723e-05 9.152579390496692e-06 6.7716018437220106e-06 5.47796616394457e-07 8.460447491381806e-07 1.6653829810002777e-05
0.16 0.08846128747694958 0.011092649624876438 0.00011809170709623698 9.678258729552648e-05 4.8976264567047144e-05 4.827558834993873e-06 0.0 0.00016041976282168716 0.006125452161023448 5.554018516200092e-05 4.399883691284532e-06 5.7147874361909644e-05 4.506369751799988e-06 0.0 7.99390896667627e-05 0.002514540808444641 5.666395648852367e-05 1.0354751990840524e-06 8.986598065591339e-05 2.7815790546413734e-07 0.0 0.00010624428466929689 0.000671341540787967 3.144805195699645e-06 9.424662804603339e-07 1.377705475532678e-05 0.0 0.0 1.4162813284795379e-05 0.01343284103001224 0.00012844193641430038 9.531595939843168e-05 6.548310315113224e-05 6.337962729087467e-06 3.981129497478627e-05 0.00017747002260473522 0.00643716196063282 6.388859517890292e-05 4.775761834670389e-05 3.454636490059425e-05 3.14014544673751e-06 0.00012622728408529868 0.00015329442844704284 0.0032324890761027997 3.345830374527667e-05 2.501808991302002e-05 1.997075356062593e-05 1.628097678459113e-06 2.656173832822302e-06 4.641012682235609e-05 0.0012318081373917436 1.1778284437669993e-05 8.740591372142681e-06 6.004881554319573e-06 5.811990216166812e-07 3.65074499135944e-06 1.6274220583656406e-05 0.0024743082275553293 2.455741795295311e-05 1.8357013343203204e-05 1.3278888340610566e-05 1.207005161917537e-06 4.851908487999494e-05 5.892311982587154e-05 -0.0012425000901635857 1.2860660760638198e-05 9.616421971060515e-06 7.676333164790978e-06 6.258061403008558e-07 1.020976760964284e-06 1.783906624389998e-05
0.18 0.09951894841156828 0.012113434320061445 0.0001236634444926221 0.00010045459824880332 5.230695003596186e-05 5.428795092282111e-06 0.0 0.00016777741996862065 0.0067635142955267 5.914801849913833e-05 5.150775951121969e-06 6.2587887910955e-05 5.067736098148236e-06 0.0 8.64172682256724e-05 0.0027346864946522545 5.9740083636143625e-05 1.0733281448838416e-06 9.623028248024349e-05 3.1268626118479206e-07 0.0 0.00011327133205310789 0.0007542417074889894 3.5175483975628105e-06 1.0575016977509667e-06 1.5436103805011007e-05 0.0 0.0 1.586709668619367e-05 0.014703157621898784 0.0001347315373297758 9.873767293176257e-05 7.019583806672694e-05 7.127348621527041e-06 4.395346169415428e-05 0.0001865794114643599 0.007046531163227218 6.701623241793509e-05 4.9472117514777765e-05 3.7957185728903085e-05 3.5312590204534853e-06 0.00013643471760129398 0.00016433598426566072 0.003538798849370825 3.509783791323089e-05 2.5916270883447177e-05 2.224440218302811e-05 1.830887459815779e-06 3.118348018412252e-06 4.91060179043505e-05 0.0013482977401089557 1.2355048621160232e-05 9.054366735430562e-06 6.4370451752117985e-06 6.535866843364882e-07 4.030586802927884e-06 1.710956280939115e-05 0.0027085367961107065 2.5759615225706668e-05 1.901603037953779e-05 1.4589935365652636e-05 1.357340906034634e-06 5.244260535148674e-05 6.31672591801549e-05 -0.0013602390560017506 1.349086284440376e-05 9.96166364410723e-06 8.550275365932443e-06 7.037542216981456e-07 1.1986266938015301e-06 1.8875309471205086e-05
0.2 0.11057660934618697 0.013079352676357708 0.0001284743839371008 0.00010323069834306701 5.6648410357528974e-05 6.029543646550403e-06 0.0 0.00017437787187896158 0.007379574958474275 6.241112977645714e-05 5.8910398801603525e-06 6.834263563980462e-05 5.6286761233547195e-06 0.0 9.290990965413824e-05 0.002939899912405716 6.230858339611572e-05 1.0755030523115065e-06 0.00010192626090018871 3.4716145863960886e-07 0.0 0.00011946798505799761 0.0008369195898429692 3.8047462059686385e-06 1.171938593146587e-06 1.707535773257528e-05 0.0 0.0 1.7533321860199727e-05 0.015911175258001564 0.00014032010355818957 0.00010126701838301445 7.601350081514247e-05 7.91610303974717e-06 4.7920645000175335e-05 0.00019514570373315734 0.007626200095262062 6.978399929826236e-05 5.073699952096844e-05 4.182325027551623e-05 3.922062388254313e-06 0.00014586755111038806 0.00017460228802160106 0.0038302710139606283 3.654269647828047e-05 2.657772694533233e-05 2.4685910523441805e-05 2.03351768606183e-06 3.583065280221178e-06 5.165377009316555e-05 0.0014590744515238744 1.2867527056744494e-05 9.286310841831115e-06 6.9705320450472955e-06 7.259164400893083e-07 4.394382419057272e-06 1.789510240599658e-05 0.0029313492119802343 2.6823485982078887e-05 1.9502224136032397e-05 1.60759683992233e-05 1.5075574135917715e-06 5.6068386045439735e-05 6.711340812051933e-05 -0.0014722747604563598 1.4046235764491745e-05 1.0215913294201148e-05 9.4887392746045e-06 7.816409735024632e-07 1.3772541310810126e-06 1.9854611256853717e-05
0.22 0.12163427028080566 0.013995621089721789 0.00013265576773888128 0.00010527785968025895 6.144183438845206e-05 6.629805418829589e-06 0.0 0.00018027765747911698 0.007975022553068147 6.537372489762677e-05 6.63734911385758e-06 7.405099691315397e-05 6.189190583546245e-06 0.0 9.919493199836981e-05 0.003131475578759998 6.444150388570697e-05 1.0482215813405801e-06 0.00010702662702732508 3.8158364063967126e-07 0.0 0.0001249345856456735 0.0009193763141014077 4.1119040263289024e-06 1.2857821063558723e-06 1.888882559637283e-05 0.0 0.0 1.9373918621614837e-05 0.017062573635900687 0.0001452129633377107 0.00010306540997564144 8.217771086972419e-05 8.704227161447184e-06 5.172014122530738e-05 0.0002030103351984774 0.008178883977996184 7.221916494735788e-05 5.163357015651407e-05 4.579047913016687e-05 4.312556124091102e-06 0.00015461201361805004 0.00018412461602708942 0.0041082657856793565 3.781892424589235e-05 2.7045255298625542e-05 2.713933849719256e-05 2.2359886501846476e-06 4.046822926926039e-06 5.4033665250427203e-05 0.0015646591069297532 1.331620835045332e-05 9.451225575286633e-06 7.535797731498947e-06 7.981883968716267e-07 4.742800922458752e-06 1.861629883904627e-05 0.003143789148500307 2.7759511895030256e-05 1.9846846830580383e-05 1.7600886842426797e-05 1.6576549052035564e-06 5.9429571558648436e-05 7.077358859656628e-05 -0.0015791300415705536 1.4536790590507993e-05 1.0395621255293845e-05 1.043178483696427e-05 8.594665083319298e-07 1.5555127127123394e-06 2.0769392367589154e-05
0.24 0.13269193121542433 0.01486685282466587 0.00013579751999892543 0.00010679516605406256 6.607130418572157e-05 7.229581327350784e-06 0.0 0.0001851049918650069 0.008551164022981271 6.739070644584418e-05 7.361704929792762e-06 7.932491720713929e-05 6.749280232209875e-06 0.0 0.00010456432129706424 0.003310577300448501 6.620995864156139e-05 9.950535514063121e-07 0.00011160136973097132 4.1595294985751436e-07 0.0 0.00012976820680572299 0.0010016129981670532 4.651811247548959e-06 1.39903732025839e-06 2.048436130112261e-05 0.0 0.0 2.1052451430207087e-05 0.018162402164844983 0.00014870175566313243 0.00010434126441079832 8.801376142191419e-05 9.491722160593443e-06 5.535972284116661e-05 0.00020952452242732923 0.008706995466593153 7.396948441723046e-05 5.226638127802664e-05 4.9578921336486696e-05 4.702740800075137e-06 0.00016274304468197 0.00019279196830037 0.004373991182126086 3.8744150657604705e-05 2.7373685827542144e-05 2.9484848557095278e-05 2.4383006442223595e-06 4.506953835960606e-06 5.608959015102616e-05 0.0016655147434002713 1.3636134921944984e-05 9.568223005081436e-06 8.070970785684244e-06 8.704026623376107e-07 5.076555058393219e-06 1.9213657865261575e-05 0.003346783979031729 2.8432297493969924e-05 2.0090085974479932e-05 1.9057083498350846e-05 1.8076336007774051e-06 6.255496706415275e-05 7.410513457475544e-05 -0.0016812692356314575 1.4892427956299288e-05 1.0521862969398365e-05 1.1333349047174161e-05 9.372309384397943e-07 1.7323772534741533e-06 2.155964619806568e-05
0.26 0.14374959215004307 0.01569703062280861 0.00013868609550228702 0.0001078977632710211 7.100485659446039e-05 7.828872287565372e-06 0.0 0.00018968062975921837 0.009109149267085462 6.951081570140807e-05 8.078752214467905e-06 8.449124738899052e-05 7.3089458207595355e-06 0.0 0.00010995094956923421 0.003478247328829693 6.767898229717371e-05 9.225453191540308e-07 0.0001157156361834269 4.5026952835374076e-07 0.0 0.00013405822218211916 0.0010836307516743082 5.075886420540263e-06 1.5117092616836849e-06 2.205106465392936e-05 0.0 0.0 2.2678168802129022e-05 0.0192150273792479 0.00015217836212427042 0.00010520484586619563 9.399146994241269e-05 1.0278589207881511e-05 5.8846964991126136e-05 0.00021593824255852003 0.009212617475929613 7.569030570961547e-05 5.269119489782373e-05 5.3378367193478493e-05 5.0926169866911956e-06 0.00017032476138173594 0.00020097535562833504 0.004628488394062442 3.964085860733798e-05 2.7592474819525884e-05 3.1805712311850364e-05 2.6404539593669033e-06 4.961413509994838e-06 5.810278215874019e-05 0.0017620417775420622 1.3954944034609261e-05 9.647414492696177e-06 8.61913405077868e-06 9.425593438414915e-07 5.3963394768776015e-06 1.9801803934354664e-05 0.003541134331778061 2.909374462050487e-05 2.0253375299973018e-05 2.0517509723696533e-05 1.9574937195955396e-06 6.546921780445575e-05 7.725065471525932e-05 -0.0017790925542359986 1.5237103431502214e-05 1.0605960807277014e-05 1.2225439741574049e-05 1.0149343757540479e-06 1.907061892051193e-06 2.2333474412859543e-05
0.28 0.1548072530846618 0.0164896396796213 0.00014135883264117593 0.00010866866375103803 7.628744859015834e-05 8.427679211815039e-06 0.0 0.00019411851698487054 0.009650037104486907 7.14041095477827e-05 8.794594364126056e-06 8.966020619428327e-05 7.868188098399373e-06 0.0 0.0001152247920765946 0.0036354244628608217 6.889548268439565e-05 8.353700609168171e-07 0.00011941684162479977 4.845335174096063e-07 0.0 0.00013786914888337616 0.0011654306760686389 5.390309885273319e-06 1.623802902169459e-06 2.3840132934605627e-05 0.0 0.0 2.4495797902171653e-05 0.02022428790381411 0.00015518398240405446 0.00010573713229633045 0.00010036974129940256 1.1064829470007341e-05 6.218931035880122e-05 0.00022209555439865565 0.009697578921194702 7.71989847184102e-05 5.294894966975605e-05 5.724956496408177e-05 5.48218525253757e-06 0.0001774127046731467 0.00020867704554129718 0.00487267055598177 4.043667905993496e-05 2.7723242017821306e-05 3.411260383245226e-05 2.842448885877919e-06 5.408659198152119e-06 6.003920395537649e-05 0.0018545922159884992 1.4230563131885531e-05 9.696225816719021e-06 9.204029423431328e-06 1.0146585483707313e-06 5.702836681205197e-06 2.0366437046009278e-05 0.003727543202862077 2.967364876258332e-05 2.0352450755396405e-05 2.200551585945576e-05 2.1072354802150577e-06 6.819367254237245e-05 8.021102060853083e-05 -0.0018729509868735778 1.5542999897298756e-05 1.0656224938677696e-05 1.3112159806163158e-05 1.0925769318443262e-06 2.078973627799631e-06 2.307779379036417e-05
0.3 0.16586491401928039 0.01724777470386226 0.00014360527686927915 0.00010919921914208852 8.096350429104854e-05 9.026003009931708e-06 0.0 0.00019794823253407978 0.010174814799714165 7.329673741913237e-05 9.49660798056819e-06 9.414777436879797e-05 8.427007812150408e-06 0.0 0.00011998922934451229 0.0037829547744620442 6.989262504371541e-05 7.374034527245332e-07 0.00012274244123220137 5.187450580234906e-07 0.0 0.00014124977442611764 0.0012470138646854003 5.692793352445914e-06 1.7353231587155517e-06 2.53205378757663e-05 0.0 0.0 2.6010553260877453e-05 0.02119360802140494 0.00015802617312472318 0.0001060336831485654 0.00010587377898395053 1.1850444110489415e-05 6.539410105620043e-05 0.00022768726778061644 0.010163510469769751 7.860355245833641e-05 5.308779825460419e-05 6.0758253273589476e-05 5.871446164636039e-06 0.00018405552302608213 0.00021586872760990302 0.005107351404103175 4.1165370301037124e-05 2.7791342465850876e-05 3.6253733197254666e-05 3.0442857131965794e-06 5.847555554758703e-06 6.184449191547297e-05 0.0019434800697134245 1.4491195536446627e-05 9.723419896669592e-06 9.708756486990631e-06 1.0867003826214137e-06 5.996719952128571e-06 2.0879204079466482e-05 0.003906637386163239 3.021353474592691e-05 2.0405821200007743e-05 2.335418106397217e-05 2.2568591005870775e-06 7.074703071563921e-05 8.29753503273009e-05 -0.001963157316449814 1.5823093321113953e-05 1.0682401303338125e-05 1.3935164421549609e-05 1.1701587179656638e-06 2.2476760579757036e-06 2.377170810852033e-05
0.32 0.17692257495389915 0.017974175135699957 0.0001456036179717934 0.00010956668674374465 8.528250337939782e-05 9.6238445887676e-06 0.0 0.00020142243216137468 0.01068437740695305 7.452567964664644e-05 1.018395446517467e-05 9.815007021681629e-05 8.98540570697386e-06 0.0 0.0001239837233455594 0.003921601388592534 7.070933104339315e-05 6.322511388515156e-07 0.00012575661474549754 5.529042903971098e-07 0.0 0.00014427488032747965 0.0013283814028272284 6.088291050232675e-06 1.8462748945217121e-06 2.7117672902087917e-05 0.0 0.0 2.78539800122553e-05 0.022126026005940852 0.00016034601663183703 0.00010617203525535265 0.00011058674334952525 1.2635434289033246e-05 6.846841716210931e-05 0.00023250882192504455 0.010611857766586972 7.977031058574959e-05 5.3146856021876913e-05 6.385129581544447e-05 6.260400288215221e-06 0.0001902957450633875 0.00022252312674027146 0.0053332517423496624 4.17814781059026e-05 2.781739357100758e-05 3.817334419989523e-05 3.2459647298805596e-06 6.277282415357832e-06 6.345584344055176e-05 0.0020289839521933544 1.4703928055438974e-05 9.736106955988247e-06 1.0140941148729828e-05 1.1586849529399688e-06 6.278638541629635e-06 2.132134655824009e-05 0.004078972556864456 3.0662011769168016e-05 2.0428521750398987e-05 2.4543080870485366e-05 2.4063647979734662e-06 7.314563942287746e-05 8.553315990524867e-05 -0.0020499886046711014 1.605991206514472e-05 1.0692414794410798e-05 1.4673022087177204e-05 1.2476798450334974e-06 2.4128539287958776e-06 2.43910773834227e-05
0.34 0.18798023588851792 0.01867119690729294 0.00014769214598428255 0.00010975993567851732 8.965543873854854e-05 1.0221204852645175e-05 0.0 0.00020494580793379565 0.011179524076088859 7.575408187466073e-05 1.0878412924002703e-05 0.00010201357037654036 9.54338252564116e-06 0.0 0.00012788614264031104 0.004052053549641484 7.138224044757857e-05 5.233192037988561e-07 0.000128474536162741 5.870113544377581e-07 0.0 0.00014697533513779334 0.0014095343678408945 6.477849924813383e-06 1.956662919709218e-06 2.872947266754835e-05 0.0 0.0 2.951565125802203e-05 0.02302416465169629 0.00016260831241150014 0.00010613379803718426 0.00011548297215863608 1.3419801162224657e-05 7.141878662181605e-05 0.00023732445587311963 0.011043865826358714 8.093098182433932e-05 5.311725543245609e-05 6.697369337549456e-05 6.64904818693722e-06 0.00019616995739082525 0.00022887464750949045 0.00555099086540353 4.240283880260348e-05 2.7796915234724802e-05 4.007911387956882e-05 3.4474862236652835e-06 6.697243019564628e-06 6.506721778117584e-05 0.0021113443769073615 1.4911383376643908e-05 9.732600555786993e-06 1.0589931386619147e-05 1.2306123653867472e-06 6.54919107036566e-06 2.1762946147685497e-05 0.004245027272156776 3.1108149121729993e-05 2.0417143913024016e-05 2.5743264122014293e-05 2.555752789033955e-06 7.540356177764718e-05 8.797454947923759e-05 -0.002133682895249414 1.629874990914008e-05 1.0684543357236932e-05 1.540555944247132e-05 1.3251404236472075e-06 2.5742778582531117e-06 2.5010455428135708e-05
0.36 0.19903789682313655 0.019341065447449995 0.00014890749437016028 0.00010988715965744471 9.408467856600424e-05 1.081808470278719e-05 0.0 0.00020788840139528004 0.011661046325708743 7.619860259357744e-05 1.1545780309578969e-05 0.00010575641384143585 1.0100939008783952e-05 0.0 0.00013124778138174842 0.004174937007013459 7.194366579668457e-05 4.115169127018239e-07 0.0001309261178618284 6.210663892214251e-07 0.0 0.00014939241766657264 0.0014904738291931863 6.785237444965673e-06 2.0664919920450137e-06 3.0255416525392188e-05 0.0 0.0 3.1075715043466416e-05 0.02389051370232766 0.00016391874871724677 0.00010603856622091719 0.00012037885400988133 1.4203545882663187e-05 7.42519029561925e-05 0.00024149469561090736 0.011460719248733828 8.155474396260854e-05 5.305888134384604e-05 7.005787295898916e-05 7.037390422594321e-06 0.00020171168274887228 0.00023475871557227977 0.005761159394769518 4.271881254653138e-05 2.7761260600521557e-05 4.194738294856139e-05 3.648850481367364e-06 7.107085371672632e-06 6.647550108171155e-05 0.002190789656428276 1.5031552006745742e-05 9.723867680444072e-06 1.1038889808043045e-05 1.3024827256565523e-06 6.808991342479741e-06 2.214536228976625e-05 0.004405256866965036 3.134791002881852e-05 2.0394706154178238e-05 2.6928757195727272e-05 2.7050232897095557e-06 7.753368320881898e-05 9.023626016918021e-05 -0.00221446721053676 1.6420203499879845e-05 1.0670838473734064e-05 1.6123682360143102e-05 1.4025405640530034e-06 2.731812546679962e-06 2.55517695939986e-05
0.38 0.21009555775775524 0.01998563437891545 0.00015056560241327662 0.00010990584423739249 9.922681295864715e-05 1.1414485037901654e-05 0.0 0.00021148415095750722 0.01212960870040674 7.753055576292635e-05 1.2218876220650145e-05 0.00010992461687948146 1.0658075894869083e-05 0.0 0.0001354891286815491 0.004290816307862064 7.239489558990504e-05 3.0009321706079087e-07 0.00013315031980355577 6.550695335210242e-07 0.0 0.00015156037656094385 0.0015712008485458235 7.103924991604265e-06 2.1757668176391653e-06 3.2247256768038606e-05 0.0 0.0 3.309207277574028e-05 0.02472714876729362 0.00016598681379973934 0.00010583288549717694 0.0001261441736652761 1.4986669599862005e-05 7.697362976236931e-05 0.0002466051793905249 0.011863401455885252 8.258707079406323e-05 5.294531923186479e-05 7.337328218689613e-05 7.42542755542729e-06 0.000206949174948221 0.00024060458768676015 0.005964245574472013 4.325566539538539e-05 2.7696767738803365e-05 4.386386202290002e-05 3.850057788988212e-06 7.506561970898435e-06 6.80688867335162e-05 0.0022675101267107564 1.5221196132778234e-05 9.70500650367277e-06 1.1567576751505918e-05 1.3742961391611633e-06 7.058577057081382e-06 2.261399997346075e-05 0.004560039347868617 3.174471451940234e-05 2.0351055292240606e-05 2.820313002967048e-05 2.8541765153449116e-06 7.95468638806521e-05 9.24832891484966e-05 -0.0022925292211578604 1.6626558323485277e-05 1.0646048788567866e-05 1.6860336179104575e-05 1.4798803761837483e-06 2.8853628600362313e-06 2.616423316910201e-05
0.4 0.22115321869237398 0.020606669451231418 0.0001517235773111115 0.0001098732311755477 0.00010428885036211955 1.2010406753916839e-05 0.0 0.00021473841067979263 0.012585890238552732 7.845872682050528e-05 1.2864383001931308e-05 0.00011395617391013517 1.121479392025027e-05 0.0 0.00013940245815345477 0.004400207291450249 7.276971570708607e-05 1.8862286555011015e-07 0.00013515980664010588 6.890209255321708e-07 0.0 0.00015350607539606426 0.0016517164798295365 7.494679201293527e-06 2.28449205163875e-06 3.32370318736214e-05 0.0 0.0 3.4148051306515676e-05 0.025536062410673233 0.00016731323206158882 0.00010558510350823626 0.000131935539205563 1.5769173459650195e-05 7.958992873527189e-05 0.00025126110283704657 0.012252859034644594 8.324396110795867e-05 5.281070199781748e-05 7.669017068113349e-05 7.8131601439404e-06 0.0002119085866304236 0.0002461020197899351 0.00616072062533028 4.359695168816234e-05 2.762126385385693e-05 4.5765874530261406e-05 4.051108431671654e-06 7.895590877069105e-06 6.954779306151413e-05 0.002341688508345435 1.5342830328022613e-05 9.682284588807975e-06 1.209865213482928e-05 1.4460527109745247e-06 7.298494908969197e-06 2.3040953912369474e-05 0.004709738562724676 3.1997209193019825e-05 2.0299311288934333e-05 2.9478071462147395e-05 3.003212680617193e-06 8.145315631265136e-05 9.459638519400534e-05 -0.0023680500543792403 1.6757741519952007e-05 1.0617026700126116e-05 1.7591429357225383e-05 1.557159969642668e-06 3.0348973022611882e-06 2.6732693325538583e-05
0.42 0.23221087962699263 0.021205718000381915 0.00015307767787619913 0.00010979430549782548 0.00010924358601153495 1.2605850743936289e-05 0.0 0.00021812985476856958 0.013030449335912393 7.95697171488733e-05 1.3520529971944992e-05 0.0001178354713875714 1.1771093819259768e-05 0.0 0.00014331050758652325 0.004503575873438812 7.307199919553183e-05 7.973821769363348e-08 0.0001369800426608796 7.229207027548404e-07 0.0 0.00015525327090381715 0.0017320217693173464 7.686166383153107e-06 2.3926722989100904e-06 3.5298540974521926e-05 0.0 0.0 3.620482052613281e-05 0.02631898856538264 0.00016906176443215283 0.00010528746217384258 0.00013754358724937056 1.6551058604454942e-05 8.21062349542508e-05 0.0002561268038231005 0.01262991406058828 8.410084873662412e-05 5.2651403900496966e-05 7.985029556995435e-05 8.200588744979746e-06 0.0002166126344900168 0.0002514149475866397 0.006350992958544943 4.4037230703995924e-05 2.7532974049683386e-05 4.7571414560181175e-05 4.25200269371493e-06 8.274165161400446e-06 7.104170020051329e-05 0.002413483805125404 1.550317290914461e-05 9.654990510294644e-06 1.2612917076982006e-05 1.5177525458586223e-06 7.529243301642229e-06 2.3487144711124933e-05 0.004854670499910521 3.2326578583236147e-05 2.0238080486409162e-05 3.0692756296913175e-05 3.152131999566201e-06 8.326129231932428e-05 9.663856170598194e-05 -0.0024411866947851167 1.6926975414944748e-05 1.0583089976114535e-05 1.828544056566355e-05 1.6343794537075788e-06 3.180413210077468e-06 2.730691947486261e-05
0.44 0.24326854056161126 0.021784169120819524 0.0001539609587398266 0.000109659710791944 0.000114026605065029 1.3200817898408813e-05 0.0 0.00022114600887852902 0.013463867958213586 8.025827426333053e-05 1.4160967778133143e-05 0.00012148895687243212 1.2326976323918379e-05 0.0 0.00014681091438780504 0.004601349256609343 7.333285548757888e-05 2.70281036145226e-08 0.00013862943210040844 7.567690023917069e-07 0.0 0.00015683239642460753 0.001812117755696909 8.108601795411849e-06 2.500312114710289e-06 3.6917320614039365e-05 0.0 0.0 3.78799359168848e-05 0.027077510776089345 0.00017013709045178834 0.00010493938819923455 0.0001426032710944342 1.733232617326156e-05 8.452772982980285e-05 0.0002602689845344981 0.012995317140738361 8.46107193480686e-05 5.2467093319134556e-05 8.278974330610605e-05 8.587713913703254e-06 0.000221081711680056 0.00025635284936254243 0.006535435394886726 4.4290646396627614e-05 2.743170347644265e-05 4.927667891227134e-05 4.452740858548244e-06 8.642358349403426e-06 7.236620798042794e-05 0.0024830412300553438 1.5601781635204615e-05 9.623071696294053e-06 1.307689634384401e-05 1.5893957482598183e-06 7.751297376851865e-06 2.3866987805779798e-05 0.004995123676810318 3.252256200832332e-05 2.016723541669063e-05 3.182261752496809e-05 3.3009346855828437e-06 8.497911059522281e-05 9.853658618722012e-05 -0.002512082446754974 1.7024383020517655e-05 1.0544163720396375e-05 1.894090793503182e-05 1.7115389373230257e-06 3.3219388451286077e-06 2.781603211135462e-05
0.46 0.25432620149623003 0.022343289002144665 0.00015510649650440735 0.00010946545743782541 0.00011778941230461324 1.379530910509347e-05 0.0 0.00022384228339238172 0.013886633362234209 8.103801017160446e-05 1.4812589802802468e-05 0.00012420809974091838 1.288244216436376e-05 0.0 0.00014960007107821594 0.004693915482618458 7.353448230542443e-05 1.3040179075076478e-07 0.00014012154338739524 7.905659609469105e-07 0.0 0.00015824667139740446 0.0018920054701420672 8.453826423458743e-06 2.6074160053496427e-06 3.837190864349555e-05 0.0 0.0 3.937853695057361e-05 0.02781305810961921 0.00017146213475926925 0.00010452792750355897 0.00014654090581295997 1.811297730164455e-05 8.68592775150881e-05 0.00026395492493615436 0.013349745411894527 8.528506502101813e-05 5.225141583361487e-05 8.525912188484215e-05 8.97453620365401e-06 0.00022533400496631354 0.0002610149933070135 0.006714384138682672 4.4647846161647357e-05 2.731418816909109e-05 5.076820766268317e-05 4.65332320880067e-06 9.000300038974018e-06 7.361769331600309e-05 0.002550491830330784 1.5723289837133967e-05 9.5853402415692e-06 1.3437982317951745e-05 1.6609824223116988e-06 7.965103183459304e-06 2.4204993099712546e-05 0.005131358370416458 3.278176615092522e-05 2.008433357575771e-05 3.2771794160833715e-05 3.4496209514373166e-06 8.661360174652685e-05 0.00010032861521964143 -0.002580866540085674 1.7161683017453306e-05 1.049899333418862e-05 1.9514219882338567e-05 1.7886385291256175e-06 3.4595240220910503e-06 2.8297076472427993e-05
0.48 0.2653838624308487 0.022884283534859655 0.00015588840456366194 0.0001092571958072726 0.00012190418528250858 1.4389325248979597e-05 0.0 0.00022650830577174372 0.014299277035061037 8.124309384584712e-05 1.5425379648754663e-05 0.0001271328811924561 1.3437492068490453e-05 0.0 0.00015225543769711226 0.004781631856085005 7.370207135424125e-05 2.318670736980613e-07 0.00014147371559600404 8.243117144685364e-07 0.0 0.00015952285346804444 0.0019716859363835874 8.881154922590664e-06 2.713988428835087e-06 4.05194658469962e-05 0.0 0.0 4.157003438147242e-05 0.02852701407382826 0.00017225744183633788 0.0001041154025910199 0.00015060537206921073 1.8893013121734334e-05 8.910572419724405e-05 0.0002673787528027016 0.01369385618945787 8.567221148052027e-05 5.203538987594065e-05 8.772119316439463e-05 9.361056166678592e-06 0.00022938652888019012 0.00026542084762495047 0.006888166441864662 4.484626450040151e-05 2.719657827980089e-05 5.223518570794579e-05 4.853750026226431e-06 9.348194031073278e-06 7.476833257919145e-05 0.002615962475333368 1.579622047980811e-05 9.547511196841648e-06 1.3810698900945452e-05 1.732512671832024e-06 8.17110512281925e-06 2.4518962349971564e-05 0.005263627238797042 3.2930577020664605e-05 2.000129778953581e-05 3.371816202621915e-05 3.5981910092477127e-06 8.817130579744121e-05 0.00010202213196738687 -0.0026476647634636735 1.7237950809234793e-05 1.0453786592694112e-05 2.00780950604426e-05 1.8656783374156887e-06 3.593247077722176e-06 2.8739357746888158e-05
0.5 0.27644152336546746 0.02340819867344465 0.00015689337326470876 0.00010902167712142635 0.0001263234401613902 1.4982867212431777e-05 0.0 0.00022952854833519396 0.01470219514536618 8.203814893467083e-05 1.6049918911680534e-05 0.0001303567451065846 1.3992126762231516e-05 0.0 0.00015548800077115976 0.004864822132585643 7.38439482255375e-05 3.294488653896778e-07 0.00014271120377269252 8.580063984302568e-07 0.0 0.00016068684166203992 0.002051160170779071 9.177133281106509e-06 2.820033795518744e-06 4.109620299867818e-05 0.0 0.0 4.2202728191144536e-05 0.029220557131135187 0.00017333894594325042 0.00010367170415086792 0.00015571657596556276 1.967243476229276e-05 9.127136721936742e-05 0.0002715866926347282 0.014028207494778538 8.622993547357026e-05 5.180415084358082e-05 9.053206001697753e-05 9.747274353017072e-06 0.0002332538918886585 0.00026984757391134193 0.007057059180003617 4.514458622406149e-05 2.707119238430837e-05 5.38063977527852e-05 5.054021591776888e-06 9.686247299917562e-06 7.60616728884278e-05 0.002679561231524518 1.589539574411303e-05 9.506823501073783e-06 1.4279402620235212e-05 1.8039866003296516e-06 8.369697266609013e-06 2.490483563732487e-05 0.005392144773497608 3.3144954268456104e-05 1.991241442077813e-05 3.479859949578139e-05 3.7466450705146217e-06 8.965783793214855e-05 0.00010372367145614583 -0.0027125835419730903 1.7352619338599838e-05 1.040559091970439e-05 2.0682035572356953e-05 1.94265847018497e-06 3.72318756851125e-06 2.923649027015589e-05
0.55 0.30408567570201417 0.024649389548128224 0.00015858102958572206 0.00010825261954950859 0.00013691869390435596 1.6464653347971153e-05 0.0 0.00023639878623660885 0.015669713408158346 8.301295197576406e-05 1.7578928314742727e-05 0.0001378949898926258 1.53769016958413e-05 0.0 0.0001626396208175496 0.005054900361904793 7.411943783534049e-05 5.591405927194458e-07 0.0001453030416767421 9.420205637529446e-07 0.0 0.00016311917430665508 0.0022489500965648234 1.0074423744317347e-05 3.082869858950956e-06 4.5145679879266935e-05 0.0 0.0 4.635871560028967e-05 0.030872160727098707 0.00017540296237109364 0.00010239297677792874 0.0001668648798638973 2.1618309205183063e-05 9.635856451412284e-05 0.0002807966048265308 0.014824730677405897 8.724081334782336e-05 5.114268506034365e-05 9.68310100682042e-05 1.0711503141931174e-05 0.00024219723247802418 0.000279958950525204 0.0074595592927419576 4.566322898626809e-05 2.6714792590432412e-05 5.7406115216544475e-05 5.554023114850651e-06 1.0489964050557402e-05 7.896302430504823e-05 0.0028310153241254687 1.608466860350644e-05 9.389562619330837e-06 1.5301715876932188e-05 1.9824256935743004e-06 8.83619955083885e-06 2.5749395976956577e-05 0.0056983113537804 3.353351423581666e-05 1.9658161034003136e-05 3.721978200323193e-05 4.117274121056847e-06 9.309546795255613e-05 0.00010761026969626995 -0.002867296029654932 1.7551974591976696e-05 1.0268598414672e-05 2.2065690448826547e-05 2.134848427482547e-06 4.03211920342955e-06 3.0351708082768998e-05
0.6 0.33172982803856094 0.0258029334631177 0.00016040150170737097 0.00010735814761886356 0.00014712984311911575 1.7943495018782127e-05 0.0 0.00024335893934655063 0.016585029034161827 8.442879239710468e-05 1.9014541785784497e-05 0.000145080063599286 1.6759097335577176e-05 0.0 0.00016976120281864455 0.005222548666154802 7.432328528506288e-05 7.704838616032319e-07 0.00014733236353739283 1.0257184818389194e-06 0.0 0.0001650224888458064 0.0024454729300994035 1.1058034878226206e-05 3.342505881597184e-06 4.910152769800326e-05 0.0 0.0 5.044216989002713e-05 0.032418153332326935 0.0001774933882566027 0.00010101996702359979 0.00017769142416331228 2.3560369542393025e-05 0.00010102527878375661 0.0002899040820681115 0.015570677079225657 8.829537806962133e-05 5.04358436676484e-05 0.00010280799848759466 1.1673857777991474e-05 0.00025024366614858165 0.000289253356196352 0.007836678238732419 4.621709869212895e-05 2.6335510134826828e-05 6.0772800110625005e-05 6.05306041626277e-06 1.1238020714949589e-05 8.176701773244577e-05 0.0029727847582468716 1.6276363242833386e-05 9.263655926597565e-06 1.629452338042718e-05 2.1605150286104352e-06 9.264143021574006e-06 2.6584562904952222e-05 0.005985037294594927 3.393886649875363e-05 1.9386466227469077e-05 3.951720930311097e-05 4.4871827870795876e-06 9.61883460182777e-05 0.00011118284167177724 -0.0030122525363480554 1.7764870333700496e-05 1.0122810300870987e-05 2.3359772558916997e-05 2.3266677584691527e-06 4.319656284320587e-06 3.1429503553793423e-05
0.65 0.3593739803751076 0.02687963404436833 0.0001617428038218133 0.00010631803729967109 0.000156738287021562 1.9419405794211173e-05 0.0 0.0002498164597924837 0.017453110199136354 8.552099834857915e-05 2.041407633817648e-05 0.00015174137797901714 1.8138724854717564e-05 0.0 0.0001763094858525901 0.005371075143162815 7.449559553780508e-05 9.629410788244308e-07 0.0001489148398385902 1.1091022277439846e-06 0.0 0.00016651540662040282 0.002640743965236044 1.2007596220239431e-05 3.5990070296162467e-06 5.2356471466873807e-05 0.0 0.0 5.3836189715182357e-05 0.033871001428629796 0.0001790326822964687 9.951334518694464e-05 0.00018812175744602463 2.5498633135722017e-05 0.00010532240070179265 0.000298476785037839 0.016271960769622437 8.905832457665116e-05 4.966401354496136e-05 0.00010849511238251907 1.2634346725418628e-05 0.00025753476167145786 0.0002977463165431982 0.008191355958794227 4.6612233292510886e-05 2.5923114783712797e-05 6.394582511273305e-05 6.551137818229426e-06 1.193491215301644e-05 8.437497411417028e-05 0.0031060127256903555 1.6417518410225686e-05 9.125496840651603e-06 1.725099784362131e-05 2.3382561975365322e-06 9.658194416522762e-06 2.7370690370762267e-05 0.006254595838501524 3.4232126918651926e-05 1.9089791134544767e-05 4.170321499743909e-05 4.856374322049345e-06 9.899088815570917e-05 0.00011444735510036853 -0.0031485831128111688 1.7916751674995924e-05 9.964294293893479e-06 2.457941592302196e-05 2.518118124512813e-06 4.587526539794501e-06 3.243194655147932e-05
0.7 0.3870181327116545 0.02788849042601538 0.00016297186448309276 0.00010514159981399837 0.00016576400954744743 2.0892399141769623e-05 0.0 0.00025598590552545624 0.018278327405231446 8.63407839101528e-05 2.1755476989261502e-05 0.00015792792241348493 1.9515795347493525e-05 0.0 0.00018234617268024836 0.005503208324768486 7.46577499164089e-05 1.1383330562006875e-06 0.00015014380638905795 1.192173856789145e-06 0.0 0.00016768917466618893 0.0028347782260480345 1.2507402830374822e-05 3.852436771665228e-06 5.628981756611483e-05 0.0 0.0 5.779117541863494e-05 0.035241167661558326 0.00018034486866676532 9.788977415091348e-05 0.0001973074349361668 2.743311721811187e-05 0.00010929417068517609 0.0003061612240060822 0.016933549683602327 8.972289062115378e-05 4.88353509260516e-05 0.0001135827836306378 1.3592978386071827e-05 0.0002641846447454632 0.00030547411170091194 0.008526064314584357 4.696258964263009e-05 2.5481787506867346e-05 6.681758317344269e-05 7.048259611346878e-06 1.2585132213425157e-05 8.676093163403373e-05 0.0032316586639940872 1.653784752341139e-05 8.976613368469627e-06 1.809333583113511e-05 2.515650780634673e-06 1.0022410636639494e-05 2.8075362928951813e-05 0.006508896554116719 3.448757197995734e-05 1.877127083811985e-05 4.3658807680255374e-05 5.2248519554622005e-06 0.00010154696185758553 0.00011741775529482217 -0.0032772378901226315 1.8051421208709347e-05 9.794657469649905e-06 2.5683258678667595e-05 2.709201174827528e-06 4.837457309756463e-06 3.334905790553562e-05
0.75 0.414662285048201 0.028837128314230107 0.0001637812815033845 0.00010390887152189202 0.0001741696127524761 2.236248842828606e-05 0.0 0.0002616419244824817 0.019064482808195844 8.721695851381495e-05 2.3025554070779722e-05 0.00016356078293301783 2.089031982994621e-05 0.0 0.00018795081582405047 0.005621215121100177 7.482554113331223e-05 1.2986896412590896e-06 0.00015109021522812327 1.2749354048160393e-06 0.0 0.00016861324621347037 0.0030275904730052866 1.3247491318335748e-05 4.102856933447951e-06 5.983670958735297e-05 0.0 0.0 6.142280745364007e-05 0.036537551682742184 0.00018153106229824137 9.6233686831639e-05 0.0002060649626949527 2.9363838895090096e-05 0.00011297913256504182 0.00031353426820782495 0.017559674693425245 9.027802681815572e-05 4.799187694682533e-05 0.00011839381334193853 1.454976110014457e-05 0.00027028651767551065 0.0003126290687091174 0.008842910988473443 4.723381672400348e-05 2.5033406279401264e-05 6.951712979301575e-05 7.5444300549429265e-06 1.3193009778056315e-05 8.900174233565953e-05 0.003350538682220392 1.6646622946608156e-05 8.824748112895192e-06 1.889641195870964e-05 2.692700346502888e-06 1.0360326198913727e-05 2.875148020189236e-05 0.006749565698804622 3.4700954533954885e-05 1.8447057369623678e-05 4.550806523668857e-05 5.592618893111254e-06 0.00010389239210878109 0.00012016796868101248 -0.0033990270165842307 1.8155675133510707e-05 9.622309256728506e-06 2.6720907016914807e-05 2.8999185466083663e-06 5.071112524385444e-06 3.421037790794266e-05
0.8 0.4423064373847479 0.029731919786058245 0.00016471677491507048 0.00010260240380976846 0.00018244637281647746 2.382968692081372e-05 0.0 0.00026741989854645796 0.01981491211262548 8.815738970806885e-05 2.4211572392067316e-05 0.00016927015740377115 2.2262309240549253e-05 0.0 0.00019366445775633676 0.005726990442277766 7.499277097882397e-05 1.4448570229744147e-06 0.00015182140917495743 1.3573888884337512e-06 0.0 0.0001693445780040314 0.0032191952089780707 1.4226495909545317e-05 4.350327750215563e-06 6.360071386296595e-05 0.0 0.0 6.531745051115723e-05 0.037767643916479215 0.00018277425861697684 9.453187967908163e-05 0.00021449038150303957 3.129081514587308e-05 0.00011641042532954022 0.00032074808165266243 0.0181538978677138 9.088115635564063e-05 4.7126908407680474e-05 0.00012298277511661144 1.5504703146695433e-05 0.00027591609760093256 0.0003193355316700317 0.009143671058559353 4.754097120929579e-05 2.4574437872642593e-05 7.207997018297116e-05 8.039653377344491e-06 1.3762554780991388e-05 9.11790161297275e-05 0.0034633396615422088 1.6760625586732633e-05 8.668690292058334e-06 1.966903328472301e-05 2.8694064521563213e-06 1.0674979989548119e-05 2.9412995817473843e-05 0.006977972456027439 3.493278470787424e-05 1.8114581849189167e-05 4.7271964598620084e-05 5.959678317290639e-06 0.00010605628296819056 0.00012274579048873876 -0.003514632794485231 1.8273738788695574e-05 9.445891557131072e-06 2.7706008386362777e-05 3.0902718651343176e-06 5.290033517106083e-06 3.504727567364271e-05
0.85 0.4699505897212946 0.030578363727262897 0.00016524656412439254 0.00010126140589404631 0.00019037224781740902 2.529400778777289e-05 0.0 0.0002728400242771882 0.020532476728741363 8.856612375254239e-05 2.538403601590965e-05 0.0001747465168487861 2.363177444113956e-05 0.0 0.00019895505390672444 0.00582212826214359 7.516520516184922e-05 1.5773690079380185e-06 0.00015237031747298112 1.4395363052020894e-06 0.0 0.0001699149259823902 0.003409606685074078 1.5247010987554852e-05 4.5949079172856564e-06 6.761431284986535e-05 0.0 0.0 6.946423414234421e-05 0.03893790338576516 0.00018320303116458166 9.280006055540873e-05 0.0002225508419763435 3.32140628248671e-05 0.00011961690362857283 0.00032728497786238086 0.018719294546033164 9.110188836708826e-05 4.6248247874147994e-05 0.00012734985891042002 1.6457812744368847e-05 0.0002811362006346597 0.00032552244771690057 0.00942987893529117 4.7661107306626655e-05 2.4108937427444287e-05 7.451304833738585e-05 8.533933776240304e-06 1.4297468965293027e-05 9.317865651861792e-05 0.0035706539023573442 1.6799944559692245e-05 8.50988033634869e-06 2.0408187480023664e-05 3.0457706431648746e-06 1.0969018015628653e-05 3.001243728532311e-05 0.007195298920943747 3.5017629401133446e-05 1.7776843417152908e-05 4.895057878100767e-05 6.326033387072578e-06 0.0001080627796143877 0.00012512390950634024 -0.0036246450185864025 1.831991655086313e-05 9.266963080804277e-06 2.8641231910731205e-05 3.280262743907703e-06 5.495643159266381e-06 3.581589493421777e-05
0.9 0.4975947420578413 0.03138118291885237 0.00016566610650148208 9.990864802119623e-05 0.00019751449625645044 2.675546409995331e-05 0.0 0.0002777675788918263 0.021219847902139297 8.897244787746079e-05 2.6476887020610543e-05 0.00017954214813245794 2.4998726217581374e-05 0.0 0.0002036601121872634 0.0059079766311282145 7.533559061550058e-05 1.6967008422360002e-06 0.00015278457794863426 1.5213796339245721e-06 0.0 0.00017036364595202568 0.0035988389063139926 1.5242612991061723e-05 4.836654638686164e-06 7.059511134351064e-05 0.0 0.0 7.238370137325026e-05 0.04005394951126058 0.00018371632068108715 9.1083019014327e-05 0.00022995653950803202 3.513359866286702e-05 0.00012262375450663803 0.0003334647924806711 0.019258543944443755 9.13576996094493e-05 4.5378244392496297e-05 0.00013138148310290183 1.7409098051972532e-05 0.0002859994192768489 0.00033130839555627257 0.009702873209542318 4.779241753110302e-05 2.3648568546248944e-05 7.67600499803875e-05 9.027275418972348e-06 1.4801137151191862e-05 9.505809067724788e-05 0.003672996712490975 1.6847013843238198e-05 8.352425503240895e-06 2.1087299103708798e-05 3.2217944537631325e-06 1.1244749960289421e-05 3.057913392956795e-05 0.007402574927257004 3.511595780510184e-05 1.7442432571842912e-05 5.050024942326819e-05 6.6916872385293315e-06 0.00010993209748651195 0.00012734790486807209 -0.003729578214766029 1.837038940998505e-05 9.090007068602262e-06 2.950493157940674e-05 3.4698927847661994e-06 5.689242503814306e-06 3.65383094750179e-05
0.95 0.5252388943943881 0.03214444256267887 0.0001660585786670814 9.854183318895287e-05 0.0002044249944532359 2.821406883154906e-05 0.0 0.0002826155630435231 0.021879316480480172 8.930782385619842e-05 2.7515255505887373e-05 0.0001841462053711102 2.6363175280551244e-05 0.0 0.00020817737305225126 0.005985681685454281 7.550510612640038e-05 1.8039020907441728e-06 0.000153078039454467 1.6029208348648983e-06 0.0 0.00017070363391661635 0.00378690563715104 1.6593255139591588e-05 5.075623673985911e-06 7.38767150773741e-05 0.0 0.0 7.58871998589421e-05 0.04112061722823939 0.00018417025459910937 8.937008135365589e-05 0.00023673343446934409 3.704943926838291e-05 0.00012545273571103785 0.0003392041611823124 0.01977395247888123 9.157507632760181e-05 4.4511460117212656e-05 0.00013514792025978337 1.8358567169112446e-05 0.00029054947197136485 0.0003367317295534515 0.00996380682674016 4.790227243308252e-05 2.3190439808671402e-05 7.888883275146256e-05 9.519682442854335e-06 1.5276597249130236e-05 9.684973367534897e-05 0.003770811461487999 1.6888640144986917e-05 8.195347001042799e-06 2.170874875393113e-05 3.3974794069720107e-06 1.1504171035869946e-05 3.110544113847317e-05 0.007600687012227056 3.5199512794939445e-05 1.7109259121032447e-05 5.194798780593364e-05 7.056642984977264e-06 0.0001116810410250934 0.000129432519176686 -0.003829875550739058 1.8412615299199503e-05 8.913912119989814e-06 3.0323190426607043e-05 3.6591635780052527e-06 5.871999258949224e-06 3.722697895982416e-05
1.0 0.5528830467309348 0.03287171703828707 0.00016666654024486208 9.71841847482888e-05 0.00021143335664736197 2.9669834861123487e-05 0.0 0.0002877618195769527 0.022512936260269463 9.006620171153075e-05 2.852383236348861e-05 0.00018910849686626615 2.7725132266209564e-05 0.0 0.00021320468158471557 0.0060562212346321935 7.567790373746311e-05 1.8995923860830085e-06 0.00015328354102849974 1.6841618500009762e-06 0.0 0.00017096617769811302 0.003973820406839263 1.7141968194904757e-05 5.311869383400477e-06 7.818566075801124e-05 0.0 0.0 8.021882932397014e-05 0.04214217152808323 0.00018491467512865654 8.76762406271248e-05 0.0002435872819615333 3.896160112883212e-05 0.00012812292263148862 0.00034517939371869554 0.020267557803647182 9.193751494504686e-05 4.365533195098409e-05 0.00013886341600120785 1.9306228136763537e-05 0.0002948235202382588 0.00034195757265499124 0.010213699942192365 4.8089615471486825e-05 2.2738411224571063e-05 8.09634166518548e-05 1.0011158955458059e-05 1.57265956632698e-05 9.865227018139233e-05 0.0038644892543334354 1.6956904428312308e-05 8.04001971132614e-06 2.233725504641667e-05 3.5728270147080732e-06 1.1749030479201366e-05 3.165337735276171e-05 0.007790418406854488 3.533882649538888e-05 1.6780181652033522e-05 5.337614539132234e-05 7.420903717196222e-06 0.00011332389432852415 0.0001314412221829378 -0.003925929152521052 1.8484625980946187e-05 8.740161940707437e-06 3.11206163799832e-05 3.848076702488149e-06 6.0449690840525396e-06 3.791983567752798e-05
1.05 0.5805271990674817 0.03356614175737945 0.00016729276321506716 9.586505051931585e-05 0.0002182056952819703 3.11227749726516e-05 0.0 0.00029284693802512246 0.02312260052884166 9.107752118978009e-05 2.947027792031955e-05 0.000193962422813709 2.908460773707805e-05 0.0 0.00021824515577157592 0.006120435010780031 7.584534415646452e-05 1.9859442503122296e-06 0.00015341905132672755 1.7651046031677976e-06 0.0 0.0001711636091844031 0.004159596514655739 1.76062470390664e-05 5.545444771239248e-06 8.138811039032561e-05 0.0 0.0 8.345511611291021e-05 0.043122384829062554 0.00018548319104118028 8.604162454587946e-05 0.00025060769954753846 4.087010061185246e-05 0.0001306510390823775 0.00035121425586549055 0.02074116458576738 9.22517052677352e-05 4.282971469835299e-05 0.00014259967970209656 2.0252088937918057e-05 0.0002988532718356945 0.0003469911460402654 0.010453457237097924 4.8269823983956534e-05 2.2302764330441245e-05 8.301766360642007e-05 1.0501709034948416e-05 1.615360227748283e-05 0.00010045171195198161 0.003954376026448749 1.700903804068208e-05 7.890123394836523e-06 2.298103602253393e-05 3.7478387779039526e-06 1.1980861884748493e-05 3.220678167608026e-05 0.007972462786783497 3.545959457691305e-05 1.6462831929672967e-05 5.481228573887955e-05 7.784472503678742e-06 0.00011487284518505333 0.00013337602079719593 -0.004018086760334747 1.8553894302577085e-05 8.572708534835951e-06 3.191022524367126e-05 4.0366337257747885e-06 6.209101349984214e-06 3.86115028447058e-05
1.1 0.6081713514040283 0.034230383177717726 0.00016795813846878357 9.451298885296482e-05 0.00022473753625047556 3.257290185642496e-05 0.0 0.00029784323976733435 0.023709928370331392 9.222133819038403e-05 3.0415114658370983e-05 0.00019868149778280356 3.0441612182561312e-05 0.0 0.00022322832197281482 0.006179041262448463 7.600584547159047e-05 2.060793321433645e-06 0.00015349614353008548 1.8457510003893693e-06 0.0 0.00017130559912136262 0.004344247034981051 1.8674901670163627e-05 5.776401527764777e-06 8.48411967022164e-05 0.0 0.0 8.70640420889383e-05 0.04406446909448644 0.0001869719696846777 8.43746173001757e-05 0.0002572852809412323 4.2774953966451014e-05 0.0001330513489744592 0.0003574991852187685 0.02119630896704287 9.293748952268197e-05 4.1989008720275865e-05 0.00014616267818962685 2.1196157498110465e-05 0.0003026649354303936 0.0003518796989589247 0.01068384857517124 4.8597616617672553e-05 2.1859756270973138e-05 8.498202558788773e-05 1.0991336730334246e-05 1.6559776844412534e-05 0.00010225731098763245 0.004040766318842228 1.7145560883745423e-05 7.73725676850178e-06 2.359337849576577e-05 3.922516186613696e-06 1.2200973270770414e-05 3.278311747153878e-05 0.008147410612269748 3.5723195467292997e-05 1.613968242198112e-05 5.618182662139553e-05 8.147352390831798e-06 0.00011633796764907005 0.00013525507662668281 -0.004106644293427521 1.867989082332578e-05 8.402425653479413e-06 3.26652842343207e-05 4.224836204218102e-06 6.365226219751992e-06 3.930553673369275e-05
1.15 0.6358155037405749 0.03486693167809003 0.00016854580491664409 9.31908427205666e-05 0.0002310625112689359 3.40202281100866e-05 0.0 0.0003027201373489023 0.024276458571900254 9.335563324533947e-05 3.134186973515049e-05 0.00020331413574215597 3.179615601983513e-05 0.0 0.00022813421573133433 0.006232664715086007 7.61596148199569e-05 2.1267947016077413e-06 0.0001535280171729113 1.9261029300057284e-06 0.0 0.0001714041193051372 0.004527784822242918 1.9764168946268883e-05 6.004790069526231e-06 8.811841974326526e-05 0.0 0.0 9.050710345583943e-05 0.044971433345275855 0.00018764014397847447 8.274355280885096e-05 0.000263705970875919 4.467617732426845e-05 0.0001353368313670253 0.00036319165324120664 0.021634434629564946 9.32847830209158e-05 4.1167125488846135e-05 0.0001495886189084154 2.2138441686054065e-05 0.0003062821185554452 0.00035647213722575776 0.010905599776382486 4.8787875259624976e-05 2.1426996095239103e-05 8.687049646333338e-05 1.148004606180334e-05 1.694711084942238e-05 0.00010394639057477596 0.0041239360624541485 1.7206833292944332e-05 7.587686137200807e-06 2.4182163704460306e-05 4.096860720128706e-06 1.2410554833057832e-05 3.3305123830150114e-05 0.008315816804021825 3.585668770584651e-05 1.5823767977998975e-05 5.749868541094539e-05 8.509546403221528e-06 0.00011772833595448546 0.0001370203122783034 -0.004191880741567677 1.8753022201101476e-05 8.236081840798375e-06 3.33911722969778e-05 4.412685683092821e-06 6.51410917799802e-06 3.995478302344341e-05
1.2 0.6634596560771215 0.03547788902042127 0.00016897613858810425 9.185171994246364e-05 0.00023728655225621604 3.5464766239528456e-05 0.0 0.000307493628217889 0.02482355335902671 9.440405977015425e-05 3.2260503383329994e-05 0.0002079244920730155 3.314824959442888e-05 0.0 0.00023298984405898198 0.00628184425262958 7.630251929660408e-05 2.1836041776557424e-06 0.00015352289542776979 2.0061622629457314e-06 0.0 0.00017146470973866465 0.004710222515726886 2.0585236696260824e-05 6.2306595782518085e-06 9.216461609633395e-05 0.0 0.0 9.46408450342967e-05 0.04584583903597545 0.0001883872363780743 8.109821881468931e-05 0.0002699461966847803 4.6573786700752234e-05 0.00013751852392572796 0.00036880629476734796 0.0220567697442924 9.363785106009195e-05 4.033899199738172e-05 0.00015292438158845848 2.3078949314180947e-05 0.00030972433650115413 0.0003608918819165318 0.011119327925479735 4.896281745940453e-05 2.0991389934760794e-05 8.871595959197505e-05 1.1967841020982486e-05 1.7317332279837763e-05 0.00010560130987480655 0.0042041201458344925 1.727534259005836e-05 7.436806974839892e-06 2.4754400129602483e-05 4.270873847085325e-06 1.2610618739203419e-05 3.381999340278825e-05 0.00847815344484994 3.5992399555193005e-05 1.5505451066916767e-05 5.878088167925106e-05 8.871057543780762e-06 0.00011905145136407022 0.00013871916819010977 -0.004274033299015448 1.8820266264076494e-05 8.068644092076682e-06 3.4100529095948134e-05 4.600183696695438e-06 6.656414426319601e-06 4.0590898824948466e-05
1.25 0.6911038084136686 0.03606519402302492 0.00016953470997445717 9.051151657179589e-05 0.0002433101409330423 3.6906528659866225e-05 0.0 0.0003122439255723452 0.025352463956578784 9.556598220911321e-05 3.31724907243129e-05 0.00021243986071894932 3.449790318096714e-05 0.0 0.00023781099815319126 0.006327050209002241 7.644102561220032e-05 2.2327154071808647e-06 0.000153487718052439 2.085930852929062e-06 0.0 0.0001714964900958697 0.004891572544258798 2.152533460156928e-05 6.454058038317515e-06 9.403602457216917e-05 0.0 0.0 9.668386014329948e-05 0.04669004758377731 0.00018937148951876155 7.945401966369377e-05 0.0002765388112145147 4.846779799632209e-05 0.000139606347165775 0.0003748163230207474 0.0224644490714281 9.411635969136364e-05 3.951216669161873e-05 0.00015637575926175852 2.401768813921942e-05 0.0003130089792131194 0.0003652724311722741 0.011325604419366347 4.9203685905554186e-05 2.0556821220449717e-05 9.058601028776878e-05 1.2454725571236858e-05 1.7672009756893592e-05 0.00010731649911891592 0.004281535113860586 1.7365599820471725e-05 7.286031879000985e-06 2.5358951036314618e-05 4.444557025571708e-06 1.2802074712722312e-05 3.437112042736564e-05 0.008634856712455301 3.617632810174077e-05 1.5187636994611027e-05 6.0107517893420124e-05 9.231888794030985e-06 0.00012031399820326711 0.00014040295820983906 -0.004353321598594714 1.891285097480948e-05 7.90160511560943e-06 3.481933683309152e-05 4.787331768459277e-06 6.792744909376381e-06 4.1250181111842645e-05
1.3 0.7187479607502154 0.03663055585821871 0.00016997505984604075 8.916272095848978e-05 0.0002490496922892248 3.834552769632931e-05 0.0 0.00031676117265544743 0.025864310031857893 9.677517417912762e-05 3.409406860667724e-05 0.00021674939063639313 3.5845126983862946e-05 0.0 0.00024247270221881536 0.0063686917250536145 7.656662609643144e-05 2.274157488660163e-06 0.00015343046368067372 2.1654105366365755e-06 0.0 0.000171502816921859 0.005071847130762504 2.1564515506984023e-05 6.675032272897364e-06 9.884669948646748e-05 0.0 0.0 0.00010139158931717751 0.047506146815843565 0.00018987595962837887 7.779803142293416e-05 0.00028167754820462924 5.0358226997554306e-05 0.00014160895127092246 0.0003795216739621606 0.02285847647590518 9.439910391314517e-05 3.868018480508935e-05 0.00015921796533167887 2.495466586275395e-05 0.00031615095362638664 0.0003692314569856091 0.01152493503004938 4.9366886009740755e-05 2.0119908448520543e-05 9.220030019416331e-05 1.294070364794742e-05 1.801252886517663e-05 0.00010878744648713948 0.004356372422865609 1.74118603534974e-05 7.134175709048911e-06 2.5830179574357793e-05 4.617911703236427e-06 1.2985715986164264e-05 3.4802606928692264e-05 0.008786312471179765 3.628500897050347e-05 1.4867840842268407e-05 6.120000149197173e-05 9.592043114297559e-06 0.00012152170638104164 0.00014192472357832698 -0.004429940048314157 1.8975581625831814e-05 7.733665133219725e-06 3.5439835559312614e-05 4.974131411061131e-06 6.923633216431141e-06 4.181558201331983e-05
1.35 0.7463921130867621 0.037175507833508904 0.00017098565776736 8.778825907800259e-05 0.0002546631720472496 3.978177558519823e-05 0.0 0.00032152572907927815 0.026360121069324335 9.893610867134463e-05 3.5041847794446115e-05 0.00022105954253162595 3.7189931137953565e-05 0.0 0.0002475211041875313 0.006407127444755668 7.668237634991637e-05 2.3085731636992934e-06 0.00015335412911571557 2.244603133971511e-06 0.0 0.0001714877357503765 0.005251058296697165 2.2131968844259165e-05 6.8936279788140436e-06 0.00010067319918919834 0.0 0.0 0.000103307498211028 0.04829601854403798 0.0001919421107634843 7.61076431465183e-05 0.0002879983261055815 5.2245089378282734e-05 0.00014353398040777205 0.0003858869471297517 0.023239757685264383 9.536419154314906e-05 3.7831679017008315e-05 0.00016247504440631189 2.588989013176265e-05 0.0003191632877883304 0.0003734423592787095 0.011717776541213244 4.9843075845317254e-05 1.9674678591544635e-05 9.394633718437067e-05 1.3425779158785737e-05 1.834012548978358e-05 0.00011051674627296805 0.00442880463732506 1.760132896818715e-05 6.979165013278117e-06 2.640980272597874e-05 4.790939317389435e-06 1.316224353906164e-05 3.5386310351299716e-05 0.008932868863437601 3.6655968141304844e-05 1.4541693253405996e-05 6.245195345487845e-05 9.951523443916321e-06 0.0001226795836018768 0.00014354330491167993 -0.004504064226112542 1.915861887660332e-05 7.5625282401283365e-06 3.611097506409856e-05 5.160584126526886e-06 7.049554395444732e-06 4.248028809251325e-05
1.4 0.7740362654233087 0.03770143728970624 0.00017182961780807558 8.63864001984047e-05 0.0002602438888422661 4.121528447469204e-05 0.0 0.000326210988547878 0.026840853166491683 0.00010107268158297478 3.600804881121523e-05 0.0002253853598047533 3.853232570920628e-05 0.0 0.00025257784360557583 0.006442673242243029 7.678990058192013e-05 2.337404429390832e-06 0.00015326401015560977 2.323510448216799e-06 0.0 0.00017145672282132754 0.005429217866377709 2.2640777155917514e-05 7.109889760163859e-06 0.00010569064540737004 0.0 0.0 0.000108322056153177 0.04906137406359356 0.0001931835354449065 7.438371726133286e-05 0.000293064278849603 5.412840070077985e-05 0.0001453882323477832 0.0003909054990223115 0.023609117295213047 9.602060782716765e-05 3.696694178458136e-05 0.0001652505900636415 2.6823368539178017e-05 0.00032205747858610846 0.0003772728217640589 0.011904545284861533 5.019820953711644e-05 1.9221218357545825e-05 9.551520513719011e-05 1.3909955983992968e-05 1.865590650522246e-05 0.0001120446322288062 0.004498988685128489 1.7715169146978683e-05 6.821078877300838e-06 2.687435685862912e-05 4.963641295110363e-06 1.3332280735465362e-05 3.5846517767241444e-05 0.009074842846290872 3.690828060791378e-05 1.4209306642357127e-05 6.351881420778252e-05 1.0310332701449127e-05 0.00012379204902481503 0.00014501565326966814 -0.004575854161162383 1.929512471891002e-05 7.3882277650565366e-06 3.6714014556867106e-05 5.346691406338764e-06 7.170933905450006e-06 4.306757497676696e-05
1.45 0.8016804177598557 0.0382096005340714 0.00017319348604813653 8.49562051564389e-05 0.00026534245665284917 4.26460664258882e-05 0.0 0.0003308154269199963 0.027307369090171268 0.00010393324436109731 3.70007032375965e-05 0.00022930024571763224 3.987232069536496e-05 0.0 0.000257564702487163 0.006475606195946384 7.688830683706923e-05 2.360896876773317e-06 0.00015316271092727157 2.4021342662717483e-06 0.0 0.0001714117027217168 0.00560633747118194 2.360327215297244e-05 7.323861160746574e-06 0.0001065485115303368 0.0 0.0 0.00010937704836006269 0.049803762440209356 0.00019521359397825275 7.262263741057458e-05 0.0002990313285098656 5.600817641685545e-05 0.00014717773030698873 0.0003969890808228954 0.023967302530528627 9.706354334716362e-05 3.60841412973954e-05 0.00016830581519981376 2.7755108624422724e-05 0.00032484363383835095 0.000381240051188761 0.012085618925167881 5.075642855729065e-05 1.8758558690353724e-05 9.714017758032399e-05 1.439323797665352e-05 1.89608595576501e-05 0.00011371452044037817 0.004567066617516523 1.7901328025444555e-05 6.659585676725181e-06 2.742154269305609e-05 5.136019053349285e-06 1.3496379911735691e-05 3.6404389743073256e-05 0.009212521637060812 3.730916285287163e-05 1.386997690013648e-05 6.46931778074086e-05 1.0668473784889795e-05 0.0001248629878804831 0.00014654057193198733 -0.004645455019544288 1.9509692244605634e-05 7.2103912234109555e-06 3.7338619423139816e-05 5.532454731540509e-06 7.288151376635963e-06 4.370944450968516e-05
1.5 0.8293245700964023 0.03870109703882881 0.00017495509404719594 8.345918564638246e-05 0.0002705782532346762 4.4074133413526305e-05 0.0 0.0003357526484802501 0.027760433932929887 0.00010746358539359197 3.805283739621739e-05 0.00023343920259591482 4.120992602656461e-05 0.0 0.0002630371835525926 0.006506171040697686 7.697771818013334e-05 2.3793110286216748e-06 0.0001530516757597594 2.4804763588158696e-06 0.0 0.00017135401493115974 0.005782428553648083 2.3868018257671958e-05 7.535584695376773e-06 0.00011126572193248321 0.0 0.0 0.00011404616700883215 0.05052454326253792 0.0001981134551175899 7.077490651431233e-05 0.0003037626474510314 5.7884431868912705e-05 0.00014890768456351776 0.0004025591639151361 0.02431496900022064 9.8521541302153e-05 3.515850394667988e-05 0.00017088985932243599 2.8685117873909995e-05 0.00032753035668730543 0.0003850258810245308 0.01226132871407697 5.152044053105999e-05 1.8273734499560812e-05 9.859803063432984e-05 1.487562896294349e-05 1.9255847383043137e-05 0.00011533398807604541 0.004633163110450262 1.8167248878729478e-05 6.490146468099044e-06 2.785541049207957e-05 5.308073999023547e-06 1.3655018856821607e-05 3.691517325220885e-05 0.00934615723791487 3.786958627515794e-05 1.3514181578127406e-05 6.568642944098124e-05 1.102594957185643e-05 0.00012589570703389018 0.00014799576444820121 -0.00471299412746461 1.9803362207270738e-05 7.024035110028525e-06 3.789898714856811e-05 5.717875572832883e-06 7.401538426373468e-06 4.433193344497942e-05
1.55 0.8569687224329486 0.03917701184189562 0.00017644977185168542 8.194298036944708e-05 0.00027584334447305735 4.5499497326965464e-05 0.0 0.0003406008352388874 0.02820081901500667 0.00011067555494691884 3.913021048729561e-05 0.00023767159863594093 4.2545151566050475e-05 0.0 0.00026847370551979675 0.00653458604435115 7.706017939063848e-05 2.3944008393564498e-06 0.00015293594525692383 2.558538480515248e-06 0.0 0.00017128909443943585 0.005957502371465997 2.5829319309523575e-05 7.745101880085305e-06 0.00011316629223774601 0.0 0.0 0.00011633464676511964 0.051225063678660504 0.00020031075577584096 6.889957687368297e-05 0.00030971351688717524 5.975718229112695e-05 0.0001505830511677426 0.00040870550430578456 0.02465276865006843 9.966894858570987e-05 3.421938710864773e-05 0.00017396088798062062 2.9613403721617724e-05 0.00033012599436561666 0.00038887964995502796 0.012432005208250396 5.2139485512849505e-05 1.7782015053894285e-05 0.00010024607067579725 1.535713274242357e-05 1.954168553861186e-05 0.00011705434504800286 0.004697401699075029 1.8368744066909148e-05 6.318176420477846e-06 2.8401112579941705e-05 5.47980752912587e-06 1.3808652046672336e-05 3.747880026837502e-05 0.00947600024295269 3.8310625245347613e-05 1.3153205027717563e-05 6.68668675785448e-05 1.138276291981212e-05 0.0001268934149838338 0.00014947707130829596 -0.004778598543877661 2.0041309939677656e-05 6.8350286072401405e-06 3.8532458709308916e-05 5.90295539068625e-06 7.511408537518444e-06 4.499320209661174e-05
1.6 0.8846128747694959 0.03963824623357016 0.00017844770426416815 8.037122631811042e-05 0.0002806574142684048 4.692216997096545e-05 0.0 0.00034535979991255514 0.028629168115232737 0.00011458339116641032 4.0260613838932176e-05 0.00024148665885645777 4.387800711072834e-05 0.0 0.0002738454974461814 0.006561043285026919 7.713648075519011e-05 2.4061343037686135e-06 0.000152813790110763 2.6363223702224293e-06 0.0 0.00017121574340357736 0.006131570001364979 2.5317559335463473e-05 7.95245326128492e-06 0.0001162928277132655 0.0 0.0 0.00011928219523937714 0.05190644449480995 0.0002043766714397162 6.695102170513877e-05 0.0003143950405446668 6.162644281041442e-05 0.00015220793215356144 0.0004148030589558746 0.024981242785088852 0.00010160794803137399 3.32439804712362e-05 0.0001764787461455346 3.053997354955257e-05 0.00033263724149098877 0.00039262489680732187 0.012597922321962041 5.3106464921066106e-05 1.7271475223041336e-05 0.00010164452879023152 1.5837753088272005e-05 1.9819060011942967e-05 0.00011871748088812711 0.00475988516270869 1.874159356237478e-05 6.139491501374974e-06 2.8830414089860993e-05 5.6512210308131834e-06 1.3957655642870104e-05 3.8037953571789424e-05 0.009602258718316613 3.9055935416347304e-05 1.2778279449812397e-05 6.78346787368416e-05 1.173891666624331e-05 0.00012785868499905678 0.00015091666458830495 -0.004842373555607923 2.041299626981183e-05 6.638787948437457e-06 3.906999628248131e-05 6.0876956354301256e-06 7.618025389117671e-06 4.563247616147573e-05
1.65 0.9122570271060426 0.04008567923447462 0.0001808691132173538 7.876865957955261e-05 0.0002852138932982653 4.834216306658167e-05 0.0 0.00035014578036626635 0.029046107371852613 0.0001193512374428407 4.1434621245855815e-05 0.0002450553267978177 4.520850239183959e-05 0.0 0.0002793876654353643 0.006585714497932422 7.720749803396442e-05 2.414958792760029e-06 0.0001526869863955765 2.713829751166928e-06 0.0 0.0001711359414767004 0.0063046423429020376 2.615145294125267e-05 8.157678443925617e-06 0.0001216404803283199 0.0 0.0 0.00012468701882328178 0.05256977828860417 0.00020824548001925709 6.495711916426618e-05 0.0003182914582109334 6.349222844757221e-05 0.00015378618682852788 0.00042021008315021595 0.02530092056333187 0.00010356710575873131 3.2246180063954296e-05 0.00017864771256487073 3.14648346882966e-05 0.0003350705068864963 0.0003961606329959519 0.012759348557019571 5.4137506674338804e-05 1.6749360144936536e-05 0.00010288896726060907 1.6317493747559297e-05 2.008861256159265e-05 0.00012028035265572249 0.004820713692070205 1.909636809440727e-05 5.9566481721399e-06 2.9187720409295624e-05 5.822315881511161e-06 1.4102383548691115e-05 3.853378437830181e-05 0.009725136061113119 3.98089940023398e-05 1.239474618277728e-05 6.86683833242786e-05 1.2094413628869921e-05 0.00012879398049492124 0.0001522757264226187 -0.004904422369042915 2.0809306803658474e-05 6.438098010637849e-06 3.9548331978362865e-05 6.272097747358761e-06 7.721635659518753e-06 4.6233210848100734e-05
1.7 0.9399011794425894 0.040520065046991655 0.00018394145510211465 7.710461967662952e-05 0.0002899744035151409 4.9759488251967525e-05 0.0 0.0003554444297574804 0.029452197395817923 0.00012523372640332634 4.266557494742075e-05 0.0002489769143395622 4.653664707559515e-05 0.0 0.0002857603907289206 0.006608752982314967 7.727607764393262e-05 2.4215830235516846e-06 0.0001525616330547677 2.7910623311009986e-06 0.0 0.00017105641803114182 0.006476730122152795 2.669911868237656e-05 8.360816118683226e-06 0.00012296237768045487 0.0 0.0 0.0001261050851846066 0.05321601089988776 0.00021297498086470592 6.288276136082608e-05 0.0003237055925577983 6.535455411830038e-05 0.00015532110721077922 0.00042719288254026896 0.025612259557599732 0.00010598570727459327 3.120836374532569e-05 0.0001814269706282091 3.2387994417502214e-05 0.00033743115052650686 0.00040003929971131044 0.012916515837213509 5.542072159914361e-05 1.6206423367474278e-05 0.00010437386560734238 1.679635844149929e-05 2.0350896105587476e-05 0.0001221649908605199 0.004879974021843222 1.9530069171804722e-05 5.76642699581312e-06 2.96842032255889e-05 5.9930934490079466e-06 1.4243137646270422e-05 3.917411571932071e-05 0.009844808152601095 4.0738653014568026e-05 1.1995831650009878e-05 6.973667104714049e-05 1.2449256605835605e-05 0.000129701361731641 0.00015376660346197988 -0.004964834130757874 2.130254734437872e-05 6.2294046541970895e-06 4.01190953394333e-05 6.456163156827658e-06 7.822451878658123e-06 4.695762571362897e-05
1.75 0.9675453317791363 0.040942074523974505 0.0001877969756550123 7.533966363669352e-05 0.0002946352895072849 5.117415708319939e-05 0.0 0.0003610713463545355 0.02984791098390788 0.00013183686609297905 4.400092493927209e-05 0.0002528394827382512 4.78624507637206e-05 0.0 0.00029246479938820936 0.006630295071394233 7.73384219582444e-05 2.4256510021487477e-06 0.00015243242883574944 2.8680218025420964e-06 0.0 0.00017097071738634472 0.006647843895308677 2.7550335017118456e-05 8.56190408822455e-06 0.0001267805417680126 0.0 0.0 0.00013002166331870318 0.05384597547208098 0.00021884685421504462 6.067268865693401e-05 0.00032816906274513445 6.721343463420179e-05 0.00015681553973087616 0.0004340262823702205 0.025915662634477324 0.00010896550056588999 3.0102935951959545e-05 0.00018381913034486353 3.330945996637044e-05 0.000339723741623894 0.0004038451194374326 0.013069628266102964 5.699883166200132e-05 1.5628252619074944e-05 0.00010570360619210916 1.727435086568892e-05 2.0606392341413368e-05 0.0001240539723504833 0.0049377425523098855 2.00685272208891e-05 5.563760595250561e-06 3.0093508962586897e-05 6.163555091545841e-06 1.4380178956811158e-05 3.9800746935887556e-05 0.009961429846132328 4.188402221642431e-05 1.1570928703521747e-05 7.065616639380761e-05 1.2803448375891566e-05 0.00013058258501752015 0.00015522947966713454 -0.005023687293822443 2.190913930779311e-05 6.007168108271243e-06 4.063021935488051e-05 6.639893284345725e-06 7.92065920081027e-06 4.768371004565294e-05
1.8 0.9951894841156829 0.04135248134546805 0.00019202137834591353 7.357966295824242e-05 0.0002989696386887949 5.258618103509399e-05 0.0 0.0003666528710326394 0.03023384579368295 0.00013905420362891953 4.534134807260215e-05 0.0002563873878955155 4.918592299413347e-05 0.0 0.0002992418037049373 0.006650464469622308 7.739571026101615e-05 2.4285620332058575e-06 0.00015230081403455094 2.9447098428941126e-06 0.0 0.00017088066933390093 0.006817994052182698 2.854725689443808e-05 8.760979292573375e-06 0.0001285908312547684 0.0 0.0 0.0001320125089419721 0.05446064952211024 0.00022605176827317076 5.8465880267382996e-05 0.0003329188571886051 6.90688847038321e-05 0.00015827265108629294 0.0004417843019876881 0.026211606071749556 0.00011251493818484485 2.89992516430897e-05 0.0001862895940735381 3.42292385141626e-05 0.00034195375666549793 0.0004078092608531448 0.013218928915259717 5.882457533184622e-05 1.5051046587699966e-05 0.00010703827106254557 1.7751474690369375e-05 2.0855620537754434e-05 0.000126071915588341 0.004994108922981428 2.0729226751701594e-05 5.361393536350674e-06 3.052907098802389e-05 6.3337021579175935e-06 1.451379787038857e-05 4.051216693062211e-05 0.010075184212763441 4.3248350589313504e-05 1.1146695915414003e-05 7.160576013824333e-05 1.3156991698593252e-05 0.00013143975539769032 0.00015675321136443754 -0.0050810752897820135 2.2610916365964286e-05 5.785302379063263e-06 4.114323616106713e-05 6.823289540675659e-06 8.01645722181965e-06 4.845936453232055e-05
1.85 1.0228336364522292 0.04175180317212772 0.0001962945777100653 7.17485420867183e-05 0.00030350872666732177 5.3995571502022085e-05 0.0 0.0003724412482996365 0.030610376468296306 0.00014642616877668925 4.675220496631282e-05 0.0002602944563806319 5.050707324148787e-05 0.0 0.00030648092932797843 0.0066693717088016375 7.745039138651196e-05 2.430618379289105e-06 0.00015217355269618615 3.0211281146804507e-06 0.0 0.00017079340849954919 0.006987190819626862 2.8723674538360805e-05 8.958077833619286e-06 0.00013201649081020196 0.0 0.0 0.0001354018112260652 0.055060680136949536 0.00023235722401322272 5.616447376461975e-05 0.00033756306528886495 7.09209189337207e-05 0.00015969456007536303 0.0004490270370163352 0.026500402208817334 0.00011576838173068408 2.7848350519712805e-05 0.00018870778945385042 3.514733719068184e-05 0.0003441244818093551 0.0004116375504347503 0.013364575748545283 6.056418092327119e-05 1.444919201368817e-05 0.00010835470085897834 1.822773356066409e-05 2.1098945003376794e-05 0.00012804279015238585 0.005049132472533741 2.1307444842216168e-05 5.150351713461815e-06 3.095495061518981e-05 6.503535987560015e-06 1.4644188683430553e-05 4.117633469121174e-05 0.010186191309120973 4.449890513222972e-05 1.0704313987463541e-05 7.253526304059921e-05 1.3509889314485441e-05 0.0001322741360014493 0.0001582247245044145 -0.005137058836587232 2.3279583777765883e-05 5.553962274001995e-06 4.164924379241658e-05 7.0063533269254265e-06 8.109985974232104e-06 4.921692682127938e-05
1.9 1.0504777887887762 0.04214060800321396 0.00020162007345796254 6.985263082073013e-05 0.00030805214419928723 5.5402339798669666e-05 0.0 0.00037880811350170045 0.030977910965820043 0.000154718483565357 4.824909622982004e-05 0.0002641099574445464 5.1825910917804795e-05 0.0 0.0003141747588645186 0.00668711628630717 7.750013022358605e-05 2.432316069022988e-06 0.0001520442723595493 3.097278265657325e-06 0.0 0.00017070219751406877 0.007155444264863585 3.01550908968574e-05 9.15323499880769e-06 0.0001355860292426338 0.0 0.0 0.000139200152815022 0.05564677577620446 0.00024073297955638052 5.3769598744126795e-05 0.0003419073457344803 7.276955182932293e-05 0.00016108349289184332 0.0004571514733849948 0.026782395142053956 0.00011996360177261278 2.6650749649193264e-05 0.00019105655990561574 3.606376307674314e-05 0.0003462395977012312 0.0004156760653605834 0.013506743845124859 6.27541716485297e-05 1.3822936476807033e-05 0.00010966680228218337 1.870313109682157e-05 2.133673891277736e-05 0.00013023452190257157 0.005102878167588942 2.2075511985407572e-05 4.930738711886916e-06 3.135332650544747e-05 6.673057910641302e-06 1.477155554065817e-05 4.192135555524762e-05 0.010294583398536608 4.6111458541578574e-05 1.024398166937431e-05 7.343808047613728e-05 1.38621439452829e-05 0.00013308714159079253 0.0001597770437981039 -0.005191705230947666 2.4121369661500942e-05 5.313242957487432e-06 4.21535876891024e-05 7.1890860346416e-06 8.201388898391951e-06 5.0059381917988753e-05
1.95 1.078121941125323 0.042519341673450554 0.00020776590610249143 6.78516623831472e-05 0.0003123719636905295 5.6806497160847834e-05 0.0 0.0003854526451411493 0.03133679678231231 0.00016421245645779794 4.984396557614075e-05 0.00026777573815230907 5.3142445373010404e-05 0.0 0.0003224563803113486 0.006703787137904831 7.7546917561067e-05 2.432656963106518e-06 0.00015191232861058317 3.173161929049001e-06 0.0 0.0001706073468044118 0.007322764298734014 3.0284861687465434e-05 9.346485284039431e-06 0.0001343314024849306 0.0 0.0 0.00013801976426643429 0.056219502511436446 0.0002507456999952817 5.123700719110483e-05 0.00034841833741264657 7.461479779603595e-05 0.0001624412023525419 0.00046781244862583636 0.02705785879878978 0.00012493434533154986 2.5384421070136288e-05 0.00019416863546591517 3.697852320465203e-05 0.00034830186130302627 0.0004202808777957117 0.013645572084636388 6.532746341713928e-05 1.316080826455391e-05 0.00011122705769247716 1.9177670894451734e-05 2.1569302563737173e-05 0.00013283584074955676 0.005155397917609383 2.2993690834283288e-05 4.698496933938979e-06 3.195039249571237e-05 6.842269248154192e-06 1.4896059177540766e-05 4.2898980171280805e-05 0.010400465772853461 4.802210670612104e-05 9.75723188101865e-06 7.463429617036937e-05 1.4213758294054394e-05 0.00013387983188327163 0.0001615470358169884 -0.005245067855244077 2.5110488318746152e-05 5.058734947079481e-06 4.27533167035947e-05 7.371489045900202e-06 8.290781422383006e-06 5.1059273588410146e-05
2.0 1.1057660934618698 0.04288860248098368 0.00021473053028619982 6.585355353451271e-05 0.0003167501822224643 5.820805474623528e-05 0.0 0.0003926381880630316 0.03168749726660963 0.00017455613615402385 5.144962064949346e-05 0.0002716248374855125 5.4456685895538494e-05 0.0 0.00033145511175988117 0.006719466546839127 7.75949713384551e-05 2.4327683356864552e-06 0.00015178408121242976 3.248780723669044e-06 0.0 0.00017051645030460475 0.0074891606788652105 3.129080786737656e-05 9.537862415790119e-06 0.00014111631017505285 0.0 0.0 0.00014485820126550425 0.05677961742712698 0.0002613269523697672 4.870367998468163e-05 0.0003507793288349882 7.645667114013719e-05 0.000163769941703456 0.0004757900570464142 0.027327163261466267 0.00013025412885328005 2.4117746750093127e-05 0.0001957213106718105 3.789162455866326e-05 0.0003503152596572242 0.0004242772579376874 0.013781249931876583 6.811495009335656e-05 1.249850981614741e-05 0.0001122198713502801 1.965135652476073e-05 2.1797002609216054e-05 0.00013509420356080283 0.005206761148178446 2.3964004764863247e-05 4.466187695664226e-06 3.216689832942653e-05 7.011171312002019e-06 1.5017906219523298e-05 4.3630536730867644e-05 0.010503980683895452 5.006691841307027e-05 9.270349197177068e-06 7.523111151541784e-05 1.4564735045398986e-05 0.00013465373941326774 0.00016308315939539175 -0.005297219535717005 2.6181938945489006e-05 4.8041615015127595e-06 4.3134933170129837e-05 7.553563733396966e-06 8.378304479809345e-06 5.192734024866267e-05
2.1 1.1610543981349635 0.043600162820718665 0.0002307391968015159 6.167615484959515e-05 0.0003257635935739397 6.10034148313763e-05 0.0 0.0004085191066975153 0.03236540886700368 0.00019710836611009264 5.4875840266278715e-05 0.0002796863724829065 5.70783219922571e-05 0.0 0.0003512057340500285 0.006748138062980913 7.768068608448484e-05 2.4331475405941285e-06 0.00015153097963605393 3.399230110889607e-06 0.0 0.0001703332080139382 0.007819220760804723 3.095775236868427e-05 9.915128405356732e-06 0.00014423092447207527 0.0 0.0 0.00014784874628174895 0.05786384167007755 0.00028532580791364463 4.338420809417351e-05 0.0003611446419027069 8.01303566958716e-05 0.0001663458488987971 0.0004978054580442404 0.027848179793795603 0.00014231766685214082 2.145797431583049e-05 0.0002009918560246507 3.971287864457347e-05 0.0003542037360103687 0.00043376247933880966 0.014043603086565201 7.443722187707389e-05 1.1107803790802686e-05 0.00011502198717589922 2.059617944763938e-05 2.223873258196802e-05 0.00014075903052527774 0.005306185852322563 2.616472950216852e-05 3.9783855437058635e-06 3.3117410358482913e-05 7.3480528214058455e-06 1.5254120095448565e-05 4.564937623298597e-05 0.010704248364049967 5.470388599390044e-05 8.247989210311997e-06 7.725699711686602e-05 1.5264786402937515e-05 0.00013614838706887744 0.0001667290768814687 -0.005398062511727403 2.8612085831175697e-05 4.269603666605815e-06 4.4212006930941474e-05 7.916733581531671e-06 8.548096091799567e-06 5.4104779320663214e-05
2.2 1.2163427028080567 0.044278329183795165 0.00024930880584501534 5.730132199131042e-05 0.00033418254135062864 6.37885077819406e-05 0.0 0.00042565862712087805 0.033013964160129784 0.0002222575568569012 5.854606913059314e-05 0.0002873312166066479 5.969089230691959e-05 0.0 0.0003727576886553724 0.006773645249747879 7.776045031071608e-05 2.4350365334193718e-06 0.00015128498914269737 3.5486390963084375e-06 0.0 0.0001701539238888905 0.00814569962290575 3.29588827123176e-05 1.0285288186685474e-05 0.00014922844086522855 0.0 0.0 0.00015317050194405742 0.05890329484735209 0.0003126026018338277 3.7785965614450586e-05 0.0003702057819715123 8.379072100078734e-05 0.0001688221085942364 0.00052126986883175 0.028347314237680676 0.00015604602072441583 1.865867130754759e-05 0.00020566091427192242 4.1527580265006865e-05 0.00035792293431806914 0.00044365333887121187 0.014294755185947887 8.16427160672153e-05 9.64407349090794e-06 0.00011753783164984642 2.153762795584903e-05 2.266376298496874e-05 0.00014680326522213674 0.005401504994367328 2.8666045243028484e-05 3.4650197839080987e-06 3.394832811042111e-05 7.683712755632683e-06 1.5481196172379888e-05 4.780109172508323e-05 0.010896105034538289 5.998077340868001e-05 7.171996636694375e-06 7.905168386031154e-05 1.5962319132027795e-05 0.00013757796784203983 0.00017053091304285232 -0.00549460004017096 3.138172463586974e-05 3.7069768527862106e-06 4.51790440692342e-05 8.278606376395111e-06 8.711468744148126e-06 5.6428054660195514e-05
2.3 1.2716310074811499 0.044925839026781295 0.00027158397863512074 5.2818080489099857e-05 0.00034224152834591386 6.656342012361367e-05 0.0 0.00044509275404227194 0.03363529046412851 0.0002505770623277497 6.238378057102493e-05 0.0002947686812261571 6.229446899023045e-05 0.0 0.0003967994160047635 0.006796414931322443 7.783581473149695e-05 2.438336505168215e-06 0.00015104910115069025 3.6970201290242404e-06 0.0 0.00016998193567580708 0.008468670115918125 3.459054477572486e-05 1.0648585966674114e-05 0.00015554840204820008 0.0 0.0 0.00015970348634491223 0.05990145589967663 0.0003457818476480017 3.2023486965427185e-05 0.00037868015083796836 8.743787503345989e-05 0.00017120815103519282 0.0005485862370586903 0.02882626094504452 0.00017260523857049584 1.5777114443109738e-05 0.00021002559493269514 4.3335783610672326e-05 0.0003614886898476384 0.00045464744503612294 0.014535570611058667 9.02677705264728e-05 8.137271157767569e-06 0.00011989603241792032 2.24757297639398e-05 2.3073667771605082e-05 0.00015371108203421783 0.005493037597480383 3.1708623123248e-05 2.936593364243491e-06 3.4725438217332746e-05 8.018161291555173e-06 1.5699999215486364e-05 5.0306036478821865e-05 0.011080201968224014 6.634578476135521e-05 6.064387429181722e-06 8.072937432944181e-05 1.665735406242642e-05 0.00013894856847291114 0.00017475681375885387 -0.005587164370743631 3.469701223344257e-05 3.1277940649381525e-06 4.6085486317907856e-05 8.639192770871248e-06 8.869027431080544e-06 5.908327260827663e-05
2.4 1.3269193121542437 0.04554495751865692 0.0002956500282064629 4.82439874270133e-05 0.00035067417261261754 6.932823720296265e-05 0.0 0.00046638524988742324 0.034231168680232536 0.00028038353222726946 6.635604380829651e-05 0.00030278366281511295 6.488912326182349e-05 0.0 0.00042297351510414097 0.006816807099102763 7.79086951712342e-05 2.4445733968512164e-06 0.00015081774840209963 3.8443854433201766e-06 0.0 0.00016981317161778918 0.00878820291756872 3.552004132670915e-05 1.1005255530051714e-05 0.00015949013790662273 0.0 0.0 0.00016376780231353903 0.06086121504209831 0.00038030822029591827 2.6125306157581124e-05 0.0003888544443062916 9.107192827574193e-05 0.00017351144418113174 0.0005787270257080749 0.02928642645668188 0.00018992208187954137 1.2827423894001347e-05 0.0002150925777884203 4.5137542146399834e-05 0.0003649134226191658 0.000466582212185093 0.014766766384088487 9.933701808311788e-05 6.594709603987969e-06 0.00012254996569671897 2.341051221765608e-05 2.3469697929100098e-05 0.00016133414471788 0.005581048697956428 3.487473420036872e-05 2.395722888766274e-06 3.5658433512854435e-05 8.351408468794626e-06 1.5911214045888e-05 5.306998407879453e-05 0.01125707980949082 7.300201123769597e-05 4.930589081550339e-06 8.267701483398026e-05 1.734991174487758e-05 0.0001402649629532103 0.0001793442845621752 -0.005676031111534391 3.818303821575869e-05 2.534866192784353e-06 4.710560185753129e-05 8.998503276082954e-06 9.021253005494026e-06 6.201341586592755e-05
2.5 1.382207616827337 0.04613786810904941 0.0003217045295914405 4.3734334913634835e-05 0.0003582628096634619 7.208304320984913e-05 0.0 0.0004888299318948656 0.03480335630795581 0.0003115828338550398 7.031961807868844e-05 0.0003098426659677144 6.747492542707014e-05 0.0 0.00045009338392742375 0.006835126445195091 7.79740302530085e-05 2.4551833004483127e-06 0.00015059738678972152 3.990747063517423e-06 0.0 0.00016965104269928271 0.009104366616794795 3.532308574801163e-05 1.1355520792093268e-05 0.00016534078250064323 0.0 0.0 0.00016945277394349748 0.06178537204138792 0.00041742497432709243 2.0294462220740994e-05 0.00039689303343325036 9.46929887409354e-05 0.00017573901792140726 0.0006099430456307553 0.02972917752647005 0.00020854360343970104 9.910980987134424e-06 0.00021924132467917367 4.693290862472039e-05 0.0003682092967640313 0.00047899499440209214 0.014989041318556134 0.0001090862140946446 5.06933113513278e-06 0.00012479350486048658 2.434200230079543e-05 2.385301079827797e-05 0.0001692938813991198 0.005665795037871346 3.827838645434961e-05 1.8610272876485679e-06 3.63955820786428e-05 8.683464192304427e-06 1.611548531313377e-05 5.5932531716470664e-05 0.011427263909477034 8.015972830115983e-05 3.8095704208754087e-06 8.427170495186359e-05 1.804001245633286e-05 0.00014153182691647553 0.00018411549419682514 -0.005761468871605687 4.193042193095711e-05 1.948543133227047e-06 4.796797062278869e-05 9.356548264028436e-06 9.16859032460063e-06 6.507296945181084e-05
2.6 1.4374959215004304 0.04670634061247564 0.0003475847719979608 3.925899594156212e-05 0.00036626527855276923 7.482792119935082e-05 0.0 0.0005119628058282827 0.035353279928611564 0.0003420233487497822 7.430288254743662e-05 0.0003176521589187441 7.005194489359423e-05 0.0 0.00047781906459871135 0.0068516282692423 7.804205339621545e-05 2.467361428112881e-06 0.00015038730762962328 4.13611680865775e-06 0.0 0.00016949955672230087 0.009417227793995986 3.713297812766e-05 1.1699596316692635e-05 0.00016941251181326727 0.0 0.0 0.00017382847228657124 0.06267620183045548 0.0004545322784262408 1.4491368425752162e-05 0.00040637729223207364 9.830116300139071e-05 0.00017789629600968788 0.0006428548096681437 0.03015562335573336 0.00022705254027433072 7.008262248758816e-06 0.0002239679645548553 4.8721935099171845e-05 0.0003713855199060357 0.0004920006628931544 0.015202961885041595 0.00011873561928490962 3.551056483428369e-06 0.0001272717048169932 2.5270226641930064e-05 2.422450714254821e-05 0.0001775788704688067 0.005747485231386827 4.168117213787521e-05 1.328876408862484e-06 3.7265300341474736e-05 9.014338234900927e-06 1.6313310382143653e-05 5.895058118691355e-05 0.011591180621594236 8.727417018926233e-05 2.6938270388437833e-06 8.60885248492987e-05 1.8727676205065753e-05 0.0001427526995775761 0.00018911459671266877 -0.005843695390207409 4.563944817564409e-05 1.3649506299817787e-06 4.8920538008759626e-05 9.713337970164828e-06 9.311385622708093e-06 6.82575431421576e-05
2.7 1.492784226173524 0.04725217598395606 0.0003755951570339032 3.4990571106112375e-05 0.00037326571979129526 7.756295311310695e-05 0.0 0.0005363202134178742 0.03588245613979914 0.00037402606337263387 7.813054771911763e-05 0.00032447889447339477 7.26202501872178e-05 0.0 0.0005065176524711152 0.006866536511224305 7.810898185620324e-05 2.484046305875131e-06 0.0001501886821946183 4.280506297179669e-06 0.0 0.00016935804240182593 0.009726851097525932 3.77351432321381e-05 1.2037687802235775e-05 0.0001739431008002466 0.0 0.0 0.0001783957658644925 0.06353603962945618 0.0004930913783091381 8.947055199733022e-06 0.00041491941042788984 0.00010189655621533064 0.00017998881360302568 0.0006768723332358541 0.03056690641433958 0.0002464442892574474 4.23450013263637e-06 0.0002281613392839935 5.0504672937220124e-05 0.00037445196000250103 0.0005055445655736569 0.01540911343994022 0.0001289183957410584 2.100001173637349e-06 0.00012944867724760904 2.619521152092869e-05 2.458508549357399e-05 0.00018620402343098177 0.005826333421079511 4.521708929048151e-05 8.204560283338815e-07 3.804862314568713e-05 9.344040239723226e-06 1.6505196833665705e-05 6.207003017398929e-05 0.011749269086974943 9.47279463019417e-05 1.6276518412683053e-06 8.770036895963536e-05 1.9412922735638278e-05 0.0001439313739695505 0.00019432058501007705 -0.0059229356658954315 4.955349099744824e-05 8.07195812934918e-07 4.975731993675455e-05 1.0068882495915051e-05 9.449984276288299e-06 7.157286860215815e-05
2.8 1.548072530846618 0.04777698559749048 0.0004025300103436493 3.101213924692385e-05 0.00038224526474309563 8.028821980015628e-05 0.0 0.0005617381976197866 0.0363922541512634 0.00040465587745799187 8.172084175419762e-05 0.0003337569876471161 7.517990896772969e-05 0.0 0.0005361626811462966 0.006880038220443824 7.817061309024423e-05 2.501929201486182e-06 0.00014999578754394557 4.42392695130866e-06 0.0 0.00016921941913159046 0.010033299316629987 3.855121722925437e-05 1.2369992537576653e-05 0.00017891030341297073 0.0 0.0 0.00018343421091104599 0.06436698112196938 0.0005308258299196852 3.7718586621867327e-06 0.00042619193291541384 0.00010547927215310132 0.00018202139891731317 0.0007125219426990514 0.030964053056959446 0.000265318700890902 1.6451810814310456e-06 0.0002336489506541648 5.228117283292299e-05 0.0003774172781483926 0.0005197746383604592 0.01560802237069121 0.0001387846667587215 7.453287603922366e-07 0.00013227423910434937 2.711698287535761e-05 2.4935528796868094e-05 0.0001952314650090167 0.0059025317837257535 4.867738517651453e-05 3.4588410469478474e-07 3.9082327400657444e-05 9.672579722640413e-06 1.6691587421069242e-05 6.533914345639103e-05 0.011901923814538097 0.00010198286893407815 6.323726372736834e-07 8.980969012412977e-05 2.0095771533768666e-05 0.0001450711792332008 0.00019979032251092355 -0.005999392030812343 5.3345875856426473e-05 2.8648853257854493e-07 5.0843405853553795e-05 1.0423191811128255e-05 9.584687232953852e-06 7.504282525493607e-05
2.9 1.6033608355197106 0.04828216181979559 0.0004274317318884453 2.7307103776303666e-05 0.0003872264105907281 8.300380103729883e-05 0.0 0.0005833330844272629 0.036883889548036335 0.0004324879918612843 8.50681436550012e-05 0.00033812717787283535 7.773098804414352e-05 0.0 0.0005609407696786543 0.006892298111909606 7.822571534588918e-05 2.5216088690146774e-06 0.00014981806425441168 4.566390001477158e-06 0.0 0.00016909147035628082 0.010336633451023041 4.0705501468847395e-05 1.2696699830223896e-05 0.00018610340069366642 0.0 0.0 0.00019092569179174525 0.06517085098070682 0.0005651675434003678 1.048944108698984e-06 0.00043004599610207235 0.00010904941322276562 0.00018399811250774238 0.0007416886753153338 0.03134795638136666 0.0002825408503902752 7.671139809057246e-07 0.00023585936030610555 5.405148481926514e-05 0.00038028872467987996 0.0005319780405025585 0.015800146462899428 0.00014780638813550602 5.168673848931506e-07 0.00013357413075521126 2.8035566306709946e-05 2.5276496493449692e-05 0.00020276572241305729 0.005976247644070141 5.1826562779596906e-05 9.618947219561943e-08 3.94357497619242e-05 9.999966074598525e-06 1.6872854502287824e-05 6.801376891332858e-05 0.012049488092083976 0.00010860269712281892 2.9486230827119993e-07 9.065932460925106e-05 2.0776241831072727e-05 0.00014617490224363533 0.00020448105089542333 -0.006073240448013836 5.6813633785433944e-05 1.9867283607548158e-07 5.1343056573285234e-05 1.0776275756474202e-05 9.715747967815259e-06 7.79388336507703e-05
3.0 1.658649140192804 0.04876904463900946 0.0004530879875365343 2.3869187970351654e-05 0.00039325505812107535 8.570977554891277e-05 0.0 0.0006065098259275986 0.03735854115777621 0.0004609040364523345 8.81733079297426e-05 0.0003441041534558388 8.027355338970098e-05 0.0 0.0005874168663297784 0.006903458298509192 7.828000750477171e-05 2.5433296728731583e-06 0.00014964848286404996 4.707906490493306e-06 0.0 0.0001689705918430989 0.01063691277728914 3.986856646068002e-05 1.3017991408658594e-05 0.00018699971708280088 0.0 0.0 0.00019164515355467025 0.0659494084815078 0.0006009476093922368 5.521914672907204e-06 0.00043787034845790596 0.00011260708049507538 0.00018592284782393114 0.0007746913080415529 0.031719479057518346 0.00030040742955421326 3.0056893483277664e-06 0.00023967957960673402 5.581565828020447e-05 0.0003830733883485599 0.0005454911249052436 0.015985928676085028 0.0001571330202253187 1.688326164812716e-06 0.00013553341183434133 2.8950987086494335e-05 2.560861596958925e-05 0.0002110850612406919 0.006047642329883165 5.510763908703815e-05 5.063664055037034e-07 4.015325255081318e-05 1.0326208563910517e-05 1.7049355111467178e-05 7.104015115493176e-05 0.012192293511606951 0.00011547023037644155 1.1553230957252002e-06 9.212773570476457e-05 2.145435260969415e-05 0.00014724526776628747 0.00020967519330192052 -0.006144651181723786 6.039859291126219e-05 6.489566902216587e-07 5.2096162573077176e-05 1.1128144045783635e-05 9.84340763481899e-06 8.11366106579241e-05
3.1 1.713937444865898 0.04923903713384077 0.00047264851959636603 2.091943878737967e-05 0.00040110702951443576 8.840622102637002e-05 0.0 0.000626527537334053 0.03781742915143517 0.00048270562956143065 9.084771078061998e-05 0.0003521867136366632 8.28076701565011e-05 0.0 0.0006100414927390736 0.006913641804176519 7.832467517473275e-05 2.5648772439046536e-06 0.00014948820688089957 4.848487277685954e-06 0.0 0.00016885367974033675 0.010934194912273142 4.20939447422947e-05 1.3334041800573378e-05 0.00019255378713709908 0.0 0.0 0.0001975516585492161 0.06670448903421833 0.0006281308653168762 9.363131472833773e-06 0.000447393357941468 0.00011615237372791673 0.00018779974055300693 0.0008022200355259486 0.03207952375141811 0.0003140004024439231 4.928371164290567e-06 0.00024435647678320573 5.7573741962457706e-05 0.000385779022491837 0.0005571990840637635 0.01616583380252464 0.00016423817945847443 2.6946088888155894e-06 0.0001379634239331847 2.9863270162188612e-05 2.5932545676375964e-05 0.0002181276201729221 0.006116884150517904 5.7600377278010595e-05 8.586107372175813e-07 4.102652429936597e-05 1.0651316338497937e-05 1.722146849623228e-05 7.3564569515244e-05 0.01233068703873148 0.00012069508021921904 1.8943611167197972e-06 9.392543556596809e-05 2.2130122606834678e-05 0.0001482852560192484 0.00021417548393480677 -0.006213802888213575 6.31296650912388e-05 1.0357503795018221e-06 5.3030207570856925e-05 1.1478806268336743e-05 9.967919328567513e-06 8.384362061287442e-05
3.2 1.7692257495389916 0.04969310611793576 0.0004943496384145912 1.8139253457974688e-05 0.0004052673104567857 9.109321414691064e-05 0.0 0.0006459490414151424 0.038261459760722455 0.0005065014811301049 9.335939692581689e-05 0.0003561665114465778 8.533340268977106e-05 0.0 0.0006319779275196105 0.006922954716944299 7.837487789421562e-05 2.5868336237366303e-06 0.00014933725638830816 4.988143042891545e-06 0.0 0.00016874777305118352 0.011228535873624865 4.130775257687285e-05 1.3645018688689108e-05 0.00019968507060317512 0.0 0.0 0.00020436889288676457 0.06743738642645429 0.000657853011728317 1.2980545517304407e-05 0.00045064249087341306 0.00011968539139005893 0.0001896314363729434 0.0008284337081237071 0.03242872403645653 0.00032889661521354923 6.7391909401553284e-06 0.0002461544345281339 5.9325783986961686e-05 0.0003884103083666665 0.0005685002393337045 0.01634018675669733 0.00017203981221520115 3.6424221960924986e-06 0.00013900436333271453 3.077244016303533e-05 2.6248718898486486e-05 0.0002248757780852107 0.006184091747899009 6.0325934866949644e-05 1.1903320794368785e-06 4.132447380804364e-05 1.097529842806872e-05 1.738943726852573e-05 7.596839571587405e-05 0.012464912205601492 0.00012642086776980558 2.5904017472714646e-06 9.461653230522666e-05 2.2803570319159556e-05 0.00014929666637818564 0.00021851940780006032 -0.006280820457702482 6.61284468892404e-05 1.4000696678347719e-06 5.343032254953767e-05 1.182827189109084e-05 1.008944959448051e-05 8.643746907362944e-05
3.3 1.8245140542120852 0.05013259334302934 0.0005109058258174785 1.5860971974508065e-05 0.0004103657386149529 9.377083059216862e-05 0.0 0.0006621701755479152 0.03869185682805314 0.0005247410120266202 9.53788364665216e-05 0.000361252243299278 8.785081454187893e-05 0.0 0.0006501316797794593 0.00693149015836745 7.842203584173875e-05 2.6066173623249615e-06 0.00014919683010442968 5.126884290362491e-06 0.0 0.00016864990132037832 0.011519990137645476 4.3666910453142265e-05 1.3951083245671824e-05 0.00019957805247855257 0.0 0.0 0.0002047750737355069 0.0681498745691117 0.0006807754780588592 1.593197351433021e-05 0.00045921992677232834 0.0001232062306845043 0.0001914219733999987 0.0008522993415643035 0.032767954880994654 0.00034036286111708473 8.216808629798357e-06 0.00025008853222173395 6.1071831860134e-05 0.00039097498762948274 0.0005788349304588611 0.016509439305041677 0.00017803298732505928 4.415917708483547e-06 0.00014090875858762932 3.1678521405731806e-05 2.6557773659232873e-05 0.00023082323802422507 0.006249427791849775 6.24279533820176e-05 1.4609816773543552e-06 4.2111035289314315e-05 1.1298163746258407e-05 1.7553631728603093e-05 7.815690382152744e-05 0.0125953053314564 0.00013082824896540026 3.158366578516075e-06 9.612871583436752e-05 2.3474714007125894e-05 0.00015028247457127373 0.00022249184339149044 -0.006345877539606626 6.843209600886641e-05 1.6973849011613153e-06 5.416233160516966e-05 1.2176550260867487e-05 1.0208243675157137e-05 8.872354625331755e-05
3.4 1.8798023588851784 0.050558293140264235 0.0005259722646156647 1.3880020514072155e-05 0.0004141628283458611 9.643914506615003e-05 0.0 0.000676513736149485 0.03910933470146466 0.0005411188473603812 9.709749180774508e-05 0.00036484115896538526 9.035996848597738e-05 0.0 0.0006659666095713622 0.0069393313721200466 7.846070347527648e-05 2.625302093375335e-06 0.00014906148957206767 5.2647213525209195e-06 0.0 0.00016855271924617554 0.011808610694577695 4.562986874620314e-05 1.4252390449537983e-05 0.00020912391478965757 0.0 0.0 0.00021451812812038466 0.06884300946056476 0.0007003752695429412 1.8485810088507285e-05 0.00046006251534677867 0.00012671498757113776 0.00019317341447932203 0.0008694236122431541 0.03309773333019092 0.0003503065681731028 9.495524855972955e-06 0.0002509545291624645 6.281193248480567e-05 0.0003934766617712609 0.0005869857363052295 0.016673856563183983 0.00018329937902632817 5.085365143161054e-06 0.0001415852592542374 3.2581537899959334e-05 2.686005084373108e-05 0.00023548657683914964 0.006312989118727269 6.42252785038836e-05 1.6951716500199597e-06 4.218830170378035e-05 1.1619921092707142e-05 1.7714241041916072e-05 7.972722062360813e-05 0.012722065157464652 0.00013465039859152008 3.6498779151084617e-06 9.646158665051159e-05 2.4143571699184964e-05 0.0001512440649350892 0.00022562483990302965 -0.006409076038737383 7.045638503494176e-05 1.9547062650897637e-06 5.4422364081526756e-05 1.252365060647782e-05 1.0324432599590019e-05 9.051603456854266e-05
3.5 1.9350906635582716 0.05097120374623551 0.0005423470447978421 1.222051860419191e-05 0.0004163523518263293 9.90982313128995e-05 0.0 0.0006909843691405533 0.03951477339035156 0.0005586428590917985 9.853041685197822e-05 0.00036673735851522706 9.286092652936511e-05 0.0 0.0006818427449682969 0.006946548976943012 7.850301411026281e-05 2.6430066750552063e-06 0.00014893435877762616 5.4016643936869854e-06 0.0 0.00016846462510392265 0.01209444910147241 4.4762235879117145e-05 1.4549089380880858e-05 0.00020809557422857977 0.0 0.0 0.00021335206063273195 0.06951810558811822 0.000723879191533885 2.062295367978949e-05 0.0004640608535329485 0.00013021175678898237 0.00019488859476998857 0.0008914681889520524 0.03341870696812559 0.0003619272269114312 1.0565800275780414e-05 0.0002527638439920576 6.454613217095635e-05 0.0003959206381250021 0.0005965834974389142 0.01683377251796823 0.00018931099632634284 5.6457822163907245e-06 0.00014244498507284435 3.348151335380882e-05 2.715600550286341e-05 0.00024087250223021138 0.006374896268643212 6.638061722220676e-05 1.8911503607509418e-06 4.255495426095452e-05 1.1940579155100518e-05 1.7871525196058632e-05 8.17487355745189e-05 0.012845440601181476 0.00013911713279856684 4.061269036409299e-06 9.715704881170597e-05 2.4810161195908558e-05 0.00015218347749562357 0.00022931401527012763 -0.006470544332538263 7.276712294045159e-05 2.170118675657469e-06 5.475282441162723e-05 1.2869582040808039e-05 1.0438191279665618e-05 9.25862698041329e-05
3.6 1.9903789682313653 0.05137213427248391 0.0005545803742263989 1.079912975066414e-05 0.00042373851246478193 0.00010174816213367171 0.0 0.0007053956536043516 0.03990894189400418 0.0005720859483736849 9.972764133447433e-05 0.0003744891795527216 9.535374992655324e-05 0.0 0.0006975402626371342 0.006953205439906488 7.854218926655204e-05 2.6581862668160385e-06 0.0001488168641877795 5.53772341363391e-06 0.0 0.0001683836895198044 0.012377555532756521 4.694550764203841e-05 1.484132350307565e-05 0.00021244515508619195 0.0 0.0 0.00021807588012131876 0.07017625069615487 0.0007405239550446975 2.2443417360822716e-05 0.0004729584851689845 0.0001336966318778459 0.00019656975802720804 0.000910540291704639 0.03373141086862527 0.0003702719251321274 1.1477492773197662e-05 0.0002571770449001028 6.627447664616563e-05 0.00039831101477543846 0.0006053239087886112 0.016989462740043607 0.0001936846733777892 6.123166693423888e-06 0.0001447513951778403 3.437847117906794e-05 2.7446002840355702e-05 0.0002458442080470281 0.0064352489891029265 6.7906962623881e-05 2.058089132014046e-06 4.33708780873659e-05 1.2260146511154604e-05 1.802568994615879e-05 8.349767098701415e-05 0.012965637333612135 0.0001423246574173672 4.411704253226214e-06 9.885338943252788e-05 2.5474500074006276e-05 0.00015310228746953782 0.00023267364360432711 -0.0065303883445092074 7.444827143092701e-05 2.353615121211285e-06 5.563935943029052e-05 1.3214353562851674e-05 1.054966009193328e-05 9.449728784015029e-05
3.7 2.0456672729044594 0.051761661062634225 0.0005641166576614242 9.503066002231167e-06 0.00042590036343334266 0.0001043890094037728 0.0 0.0007145670693304398 0.04029233539059946 0.0005824715953255023 0.000100812437629946 0.00037644791624806285 9.783849919204518e-05 0.0 0.0007076169249767757 0.0069593565583932525 7.857996690540635e-05 2.6714630097413268e-06 0.00014870607475617575 5.672908251105492e-06 0.0 0.00016830812954483798 0.012657978828619593 4.7229061458399525e-05 1.5129230926644198e-05 0.00021868093586179733 0.0 0.0 0.00022423387251721032 0.07081820789444275 0.000753575579376954 2.4101079874415213e-05 0.00047376633811570246 0.0001371697051995418 0.00019821828373447326 0.0009225061382165195 0.034036218504124464 0.00037681574367180265 1.2307601585173105e-05 0.00025776511271932413 6.799701106585511e-05 0.00040065010930176025 0.0006113334103975681 0.017141118646747257 0.00019711172108878564 6.557806959535035e-06 0.00014516160377320183 3.527243449640042e-05 2.7730276466721533e-05 0.00024895991545012514 0.006494117258216025 6.910381271856562e-05 2.210098834855786e-06 4.344495920180474e-05 1.2578631630561938e-05 1.81768617925591e-05 8.459495391258314e-05 0.013082798909621818 0.0001448399621667844 4.730780435524896e-06 9.907943020210279e-05 2.6136605690262345e-05 0.00015400138568500958 0.00023498356828316607 -0.006588681651405795 7.576555572475105e-05 2.5206816006695592e-06 5.5797034894839054e-05 1.3557974059700405e-05 1.0658928831308733e-05 9.56948995375543e-05
3.8 2.1009555775775524 0.05214087150233389 0.0005763851825506634 8.679748545649203e-06 0.0004279836804895496 0.00010702084408895513 0.0 0.0007258916644608 0.0406660162454514 0.0005954479976655727 0.00010140463489496513 0.0003784981832087777 0.0001003152341128358 0.0 0.0007198369529202982 0.006965049147569303 7.861631860015447e-05 2.6808528697930177e-06 0.00014860519078605788 5.8072285871897e-06 0.0 0.0001682407178859357 0.01293576654132981 4.856413990940306e-05 1.541294465872897e-05 0.00022178197269655286 0.0 0.0 0.00022755939435973113 0.07144543982474205 0.0007696953857579246 2.5121796419330047e-05 0.00047629487052234794 0.00014063106795857697 0.00019983755286926447 0.0009378864750118858 0.03433385404891913 0.00038495147934674396 1.2818863397336222e-05 0.00025896079535956914 6.971378002327606e-05 0.00040294448549892976 0.0006185765334721628 0.017289115469930418 0.00020140312755364276 6.825556425576579e-06 0.00014577013033528852 3.616342614039835e-05 2.8009361909508522e-05 0.00025288546152688274 0.00655163520204104 7.058201890211938e-05 2.303699804538022e-06 4.367682875100924e-05 1.2896042876888612e-05 1.8325350775076393e-05 8.600534982049487e-05 0.013197203686416647 0.0001479671660247628 4.927298608596572e-06 9.953902519324892e-05 2.6796495185374668e-05 0.0001548832951253005 0.0002377676708311939 -0.006645568484375607 7.741508115050812e-05 2.6235988040585216e-06 5.603093957029467e-05 1.3900452308486056e-05 1.0766203343197959e-05 9.720379600695649e-05
3.9 2.156243882250646 0.052509887813281204 0.0005840726917752906 7.827348014041758e-06 0.00043117132587896655 0.00010964373626148936 0.0 0.0007342565204451177 0.041029991508408345 0.0006037584853178661 0.00010206531618999589 0.00038133008092953373 0.0001027840137606248 0.0 0.0007286417648397302 0.006970330364388163 7.865500288413015e-05 2.690253313980665e-06 0.00014850433239740047 5.940693948660428e-06 0.0 0.00016817453887846745 0.013210964979583583 4.758504896120768e-05 1.569259283871197e-05 0.00022548900077766244 0.0 0.0 0.00023098892576561063 0.07205809164034335 0.0007808233368901957 2.6194424049281092e-05 0.0004786231442702513 0.00014408081022240088 0.0002014273009385207 0.0009490961926762094 0.03462438296926923 0.00039044625649785423 1.3356081770479567e-05 0.00026035913635421226 7.142482755928591e-05 0.00040519306706745037 0.0006242567353324755 0.017433484046632516 0.00020424051469543 7.10687802504113e-06 0.00014661116481010707 3.7051468664527734e-05 2.8283241982150294e-05 0.00025579734617957377 0.006607816131314259 7.160246578499422e-05 2.4020610849263535e-06 4.389033433350926e-05 1.3212388509431144e-05 1.8471132639369834e-05 8.703329479549508e-05 0.013308876827835377 0.00015007924156313227 5.13379393196914e-06 0.00010007651774806313 2.7454185487712695e-05 0.00015574760208376219 0.0002399510196863414 -0.0067010606965211186 7.850571245551783e-05 2.7317328470422304e-06 5.63542153451513e-05 1.4241796978281552e-05 1.0871477021450162e-05 9.832306257161773e-05
4.0 2.211532186923739 0.05286952409559766 0.0005927077736073953 7.178714465556443e-06 0.00043252247059099257 0.00011225775511583305 0.0 0.0007423149803053928 0.04138505209604091 0.0006128780784519375 0.00010253709574885139 0.00038249819494932653 0.00010524489650378313 0.0 0.0007372345301402623 0.006975237788579004 7.868820493451366e-05 2.6992128984124105e-06 0.00014841060377774522 6.073313711183702e-06 0.0 0.00016811220003080178 0.013483619250986784 4.978712924656963e-05 1.5968298960817135e-05 0.00023168247630361152 0.0 0.0 0.00023750897801239046 0.07265726112804988 0.0007931016635919969 2.7000317450718265e-05 0.00047871041107561927 0.00014751902094118198 0.0002029899690491855 0.0009601404650784463 0.03490834803648716 0.0003965284627981657 1.3759890607612447e-05 0.0002605411256141341 7.313019717189819e-05 0.0004074004935364317 0.0006297849016982057 0.0175745052491683 0.00020739218015237298 7.3184248733916215e-06 0.00014679148945423169 3.7936584345960404e-05 2.8552308664199208e-05 0.00025858699864662085 0.006662760714443377 7.27284035304824e-05 2.4759625066392048e-06 4.3898336807500894e-05 1.3527676685030005e-05 1.861443123796553e-05 8.804606823532444e-05 0.013418026963633195 0.00015241711237989672 5.289009465489631e-06 0.00010014647055116257 2.8109693316988223e-05 0.00015659608989676525 0.0002420759293290803 -0.006755266249189819 7.971714566448581e-05 2.8130469588492855e-06 5.6423528305321824e-05 1.4582016631958216e-05 1.0974900534673247e-05 9.939534568231889e-05
4.1 2.266820491596832 0.05322037970760719 0.0005971827154498114 6.809082299435345e-06 0.0004392685647246081 0.00011486296898397662 0.0 0.000750215924139712 0.041731800210206546 0.0006177184492551531 0.00010269902485238464 0.0003896455090617254 0.00010769794001905932 0.0 0.0007453493417667597 0.006979803090221623 7.872165381841137e-05 2.7055412865500833e-06 0.0001483244672297976 6.205097102469697e-06 0.0 0.00016805674500779016 0.013753773302760335 4.9703097074649055e-05 1.6240182084529594e-05 0.00023190275771340407 0.0 0.0 0.00023772469456922739 0.07324376791223619 0.0007993524830474713 2.742392598469284e-05 0.0004886825028711959 0.00015094578796715576 0.00020452725685277928 0.0009711555396453117 0.035186153573793066 0.000399627092918211 1.397230382403832e-05 0.00026527856400349373 7.482993182562827e-05 0.0004095698641575322 0.0006353083877230135 0.01771238786297088 0.00020900143529527902 7.4297778018688e-06 0.00014915931729882892 3.881879519030392e-05 2.8816841908470294e-05 0.0002613859459273377 0.006716544111997328 7.330161140612216e-05 2.514807933161608e-06 4.481278995953061e-05 1.384191545984385e-05 1.8755402431010176e-05 8.905616419753574e-05 0.01352480950706152 0.00015360815993269514 5.370656590769102e-06 0.00010196744116771928 2.8763035187847687e-05 0.00015742994985076865 0.0002441990399482553 -0.006808265395064193 8.033570913464225e-05 2.855848657606975e-06 5.7333670997575226e-05 1.4921119728003838e-05 1.1076581490778552e-05 0.00010047120152182158
4.2 2.322108796269927 0.0535625198642489 0.0006022466808950744 6.340950128133565e-06 0.0004376389555962665 0.0001174594453504075 0.0 0.0007537014323026575 0.04207022570225551 0.0006230697162984978 0.00010296333807728959 0.0003873736827021136 0.00011014320130301436 0.0 0.0007490041489870286 0.006984055432651676 7.875249694308965e-05 2.70841441984907e-06 0.00014824152699846642 6.33605320532914e-06 0.0 0.0001680029380115086 0.014021469960757461 5.106510413521136e-05 1.6508357033622073e-05 0.0002387134856810017 0.0 0.0 0.0002446718188886152 0.07381769285867071 0.0008058624940752345 2.798016256431902e-05 0.0004840289128211303 0.00015436119807351616 0.00020603883679832187 0.000975069545745833 0.035457834828613824 0.0004029405569562515 1.4250698581219025e-05 0.0002632630848221896 7.652407396061601e-05 0.0004117000729964564 0.0006381414503706679 0.017847147843320754 0.00021076007755950677 7.575471198248973e-06 0.00014826704875771544 3.9698122936217255e-05 2.907681205384833e-05 0.00026245326777916375 0.006769173739467096 7.389858746953213e-05 2.565815515516497e-06 4.438604999596306e-05 1.4155112791081895e-05 1.889401618167375e-05 8.941508339814647e-05 0.013629238006482013 0.00015488178507700115 5.4776656177926765e-06 0.00010119273381201418 2.941422741337874e-05 0.00015824875684813727 0.00024528800900964305 -0.006860064267014918 8.101169383882041e-05 2.9118501022760015e-06 5.699070193668044e-05 1.5259114622296844e-05 1.1176508488663874e-05 0.00010088145735437223
4.3 2.3773971009430186 0.05389678019694517 0.0006042350452669458 6.115343629530044e-06 0.0004403166924733891 0.00012004725086678316 0.0 0.0007572499715865514 0.0424011061481053 0.0006250974770849123 0.00010301466266980298 0.0003900124355182043 0.00011258073668324468 0.0 0.0007524247462131208 0.006988024474552146 7.87815378169703e-05 2.7106433581214686e-06 0.00014816522389941297 6.466190960661154e-06 0.0 0.00016795423033351842 0.014286750966874933 5.241064150538972e-05 1.6772934584467902e-05 0.00024041671259790118 0.0 0.0 0.00024663414681256755 0.07438014934270246 0.0008089698339236441 2.822287726040658e-05 0.0004865833881942137 0.00015776533697292556 0.0002075272980045252 0.00097977017592551 0.03572394331572156 0.0004044341258139134 1.4372270408952083e-05 0.0002646378520437344 7.821266550156936e-05 0.0004137961072649124 0.000641210695829654 0.017979071087033036 0.00021151449581686954 7.639138580936605e-06 0.00014903172403411537 4.0574589059938504e-05 2.933263255279826e-05 0.00026365487622527365 0.006820751694749309 7.418353437706723e-05 2.588072753358978e-06 4.46202985472785e-05 1.4467276538701296e-05 1.9030509915344587e-05 8.984613699978284e-05 0.013731524452449925 0.00015545588119816975 5.524395244208551e-06 0.0001017211651095401 3.006328610854795e-05 0.00015905442786704214 0.00024646776172333886 -0.006910772757700617 8.130167618082555e-05 2.9363224908494646e-06 5.728462685877739e-05 1.5596009569846652e-05 1.1274840450668276e-05 0.00010134333009933224
4.4 2.4326854056161133 0.05422329959323046 0.0006072618857558072 5.83801059089599e-06 0.00043964326573837047 0.00012262645136623085 0.0 0.0007596871250344661 0.04272457709671631 0.0006282893153125837 0.00010312375322913627 0.00038897873784795917 0.00011501060182933803 0.0 0.0007549263998874043 0.006991736429364144 7.880610363384694e-05 2.715169626068617e-06 0.00014809063579163538 6.595519170349131e-06 0.0 0.00016790506662499552 0.014549657014935987 5.0561082042799847e-05 1.703402164432526e-05 0.0002451067813513898 0.0 0.0 0.00025084639757261035 0.07493133952099633 0.0008122471292711746 2.8536573818822918e-05 0.00048439071176005185 0.00016115828933557257 0.00020899271699017244 0.000982264753857377 0.03598457533029122 0.0004061883244157228 1.4529554228498669e-05 0.0002636726731685783 7.989574786648796e-05 0.0004158577400867825 0.0006434627665458404 0.018108205660767127 0.00021248425981868516 7.721583812542842e-06 0.00014860374416561403 4.144821477970041e-05 2.9584333358695737e-05 0.00026435855120652044 0.006871296515860185 7.44840664140879e-05 2.6168391157737263e-06 4.441922740616747e-05 1.4778414467063077e-05 1.916489064888975e-05 9.00748928816522e-05 0.013831705858783632 0.00015613015785297002 5.584851801173475e-06 0.00010135017086604174 3.0710227193553984e-05 0.00015984687570112612 0.000247333409835997 -0.0069604093429234465 8.167443284954908e-05 2.96801268540004e-06 5.712012049458506e-05 1.5931812726490908e-05 1.1371588890232658e-05 0.00010161380780461163
4.5 2.4879737102892063 0.054542560417671554 0.0006145529168790835 5.786993443380787e-06 0.0004437962803570272 0.00012519711187737327 0.0 0.0007683347136625236 0.04304109623226936 0.0006358058525517547 0.00010299785149802135 0.00039317386792648364 0.00011743285176360826 0.0 0.0007636974562258786 0.00699520735423879 7.883487940921778e-05 2.7148908854072233e-06 0.00014802164197322517 6.724046500110749e-06 0.0 0.00016786282535978858 0.0148102277851188 5.25000792441057e-05 1.729172142018762e-05 0.0002469903185535287 0.0 0.0 0.00025309974201781466 0.07547191595514748 0.0008225290315860907 2.85456237226195e-05 0.0004882516810299356 0.0001645401388068635 0.00021043645663872156 0.0009935368760269879 0.036240053403565974 0.0004112811927455163 1.453405235856049e-05 0.0002657956286881092 8.157336197521278e-05 0.0004178874421696428 0.000649072339667058 0.01823471841414644 0.0002151230081855932 7.723922907054958e-06 0.00014979754225262983 4.2319021060059356e-05 2.9832141528122787e-05 0.0002673157823856591 0.006920868043505144 7.54269295739424e-05 2.6176690031456035e-06 4.4773283063808036e-05 1.5088534246554456e-05 1.9297283360408073e-05 9.110856042697473e-05 0.01392990619963719 0.0001580877481835115 5.586580786755731e-06 0.00010216618984161417 3.1355066397113916e-05 0.00016062705003786344 0.00024948961050514056 -0.007009038156132046 8.26887116318165e-05 2.9689117836100515e-06 5.757899110352848e-05 1.6266532150559458e-05 1.1466841083080778e-05 0.00010275050461014092
4.6 2.5432620149622998 0.054854935594265956 0.0006155948554422886 5.844969482562024e-06 0.0004455845245583693 0.00012775929663801902 0.0 0.0007706226029118362 0.04335101625433481 0.0006368894294560095 0.00010276153665816353 0.0003949225256745959 0.00011984754087161057 0.0 0.000765842877558656 0.006998459187143691 7.88510456639562e-05 2.7142784500588328e-06 0.00014796109502220408 6.851781482247734e-06 0.0 0.0001678221894132416 0.015068501976999346 5.356431660416456e-05 1.754613357880759e-05 0.00025007653400623177 0.0 0.0 0.000256349908674465 0.07600238633548838 0.0008236993571785996 2.8408876070161463e-05 0.0004906635891195542 0.00016791096802472457 0.00021185950276815963 0.0009965525550816989 0.03649062711975367 0.00041190022404967647 1.446561960071426e-05 0.0002669220391891546 8.324554825778609e-05 0.000419886903026274 0.0006514240219436476 0.018358737811696207 0.00021546247913887116 7.688114036656254e-06 0.00015036651776747058 4.3187028616127546e-05 3.0076224947580238e-05 0.00026807270548754464 0.006969512833515632 7.553424987833887e-05 2.60512907427347e-06 4.499445801888978e-05 1.539764345517548e-05 1.9427778450628318e-05 9.13851019263534e-05 0.014026221409874867 0.0001583256906585284 5.560276689265447e-06 0.0001025991580949199 3.1997819259676584e-05 0.00016139560029005423 0.0002503935471842465 -0.007056708576359235 8.281919705036717e-05 2.9551476149921365e-06 5.7797693197130864e-05 1.6600175804501104e-05 1.1560661561214909e-05 0.00010304144976113692
4.7 2.5985503196353936 0.05516053263870076 0.0006180259181367798 5.85671458827837e-06 0.0004462572810322821 0.00013031306910855887 0.0 0.0007733804972000493 0.04365443249956805 0.0006392469055944743 0.00010255639013079833 0.00039542412569350645 0.00012225472291242732 0.0 0.0007684145208958767 0.007001509875061852 7.887511955641653e-05 2.7132092591407357e-06 0.00014790053853482642 6.978732518339626e-06 0.0 0.00016778533307764746 0.015324517341274787 5.3083424043899976e-05 1.779735439839571e-05 0.000256540901302552 0.0 0.0 0.00026257918762333834 0.0765229067346789 0.0008279764240170011 2.8328748788663544e-05 0.0004889598091237965 0.00017127085863651552 0.00021326188667128603 0.00100012174808819 0.03673637069097406 0.00041391651142253167 1.4425453077017053e-05 0.00026634261814396877 8.491234666262659e-05 0.00042185585804042653 0.0006539463540254954 0.018480300831281715 0.00021645886563090476 7.667063478503834e-06 0.00015020697057735233 4.405225791771308e-05 3.031660464922666e-05 0.00026895177323775596 0.007017245197947605 7.592646219767922e-05 2.59778130345152e-06 4.4838219285891264e-05 1.5705749580090028e-05 1.955637878913889e-05 9.171240133974588e-05 0.014120680015058023 0.0001591007086658866 5.544837531347083e-06 0.00010237644096148599 3.2638501136565e-05 0.00016215242474483695 0.0002513630780211138 -0.007103434817110419 8.320218683843542e-05 2.947056227894888e-06 5.7736366648629024e-05 1.6932751556474972e-05 1.165305840894974e-05 0.00010337934471860863
4.8 2.653838624308486 0.055459581832797346 0.0006195941238594914 5.760887531128898e-06 0.0004482071395906206 0.00013285849198507374 0.0 0.0007761901088128545 0.04395150920903138 0.0006409139987439719 0.00010248909175072225 0.0003969534190588625 0.0001246544510287392 0.0 0.0007709640178229287 0.007004375128651449 7.890036452602306e-05 2.711750015894449e-06 0.00014784732751709344 7.104907881873688e-06 0.0 0.00016775557540792683 0.015578310710229191 5.3808885931741254e-05 1.8045476912496386e-05 0.0002570550808263528 0.0 0.0 0.0002632457977268723 0.07703377855146523 0.0008285911215716493 2.840214305244519e-05 0.0004915772031076853 0.00017461989131557966 0.00021464406898297767 0.0010027872445764075 0.036977431258603435 0.00041440377264246757 1.4462009793162434e-05 0.0002676841535644601 8.657379666453042e-05 0.0004237949485237998 0.0006562709983233226 0.018599482709580374 0.00021680085535941861 7.686110525140124e-06 0.00015092125683954365 4.491472919337258e-05 3.055336678698766e-05 0.00026979576361785577 0.007064092775438882 7.59828307237534e-05 2.6045116482208894e-06 4.5078237551640926e-05 1.6012860019143464e-05 1.968312661672776e-05 9.195683066463996e-05 0.014213338573204023 0.00015928800152146942 5.5588891559736025e-06 0.0001028920986610714 3.327712720105171e-05 0.0001628977699087969 0.0002522566218759103 -0.007149245797765142 8.3333640420647e-05 2.9543775077525365e-06 5.8010923104747144e-05 1.7264267181908243e-05 1.1744064742022962e-05 0.00010370375668062382
4.9 2.70912692898158 0.055752730750820746 0.0006199094289325311 5.9244934931034505e-06 0.0004476758279684868 0.00013539562721215172 0.0 0.0007765748016244468 0.044242922483607255 0.0006411724300231294 0.00010214707953908529 0.0003960879672086919 0.00012704677775669798 0.0 0.0007710789015308372 0.0070070698322664575 7.892392423561683e-05 2.7107026122412336e-06 0.0001477860616337965 7.230315720794793e-06 0.0 0.00016771801097095106 0.01582991802700032 5.470750363462356e-05 1.829059104652599e-05 0.0002622091469527439 0.0 0.0 0.0002684792234428006 0.07753589070180107 0.000829203881970076 2.8124533019934038e-05 0.0004892128676233237 0.00017795814577745018 0.00021600816933696487 0.0010030094356230771 0.03721424985153004 0.000414685700965249 1.4323103990449347e-05 0.00026668648167053503 8.822993727250415e-05 0.0004257082351618576 0.0006574975929343797 0.018716512406801358 0.0002169384958733551 7.613434147882133e-06 0.00015049944959616952 4.5774462434377865e-05 3.078685285645119e-05 0.00026983975137112186 0.007110137080681909 7.603902161020601e-05 2.5790544648666905e-06 4.4861425063303304e-05 1.6318982082348782e-05 1.9808216306429752e-05 9.197720585844534e-05 0.014304366606442877 0.00015939636877599945 5.505496718031218e-06 0.00010250861479183893 3.3913712447369646e-05 0.00016363319662311137 0.00025272809877156316 -0.0071942295257609685 8.338654650847898e-05 2.9264422531639317e-06 5.7848789366446664e-05 1.759473036502086e-05 1.183381182407966e-05 0.00010372066463796333
5.0 2.7644152336546743 0.05603992358176412 0.0006212330513066969 6.042149886244107e-06 0.00045074102104203194 0.00013792453599544057 0.0 0.0007798446366364572 0.04452856415771667 0.0006426767127282024 0.00010187070992361668 0.0003993014706485691 0.0001294317550355876 0.0 0.0007743418123136401 0.007009605894528118 7.894599696431779e-05 2.709097609403348e-06 0.00014772329613470603 7.3549640600094575e-06 0.0 0.0001676784940407488 0.01607937437370302 5.602770948851079e-05 1.853278374740003e-05 0.0002602607918009138 0.0 0.0 0.0002668674728264864 0.07802916691153769 0.0008301808030499228 2.7914753421630413e-05 0.0004934469068061093 0.00018128570079569388 0.00021735363851779673 0.0010067652946628787 0.03744678523776551 0.0004152881064044912 1.421805974982078e-05 0.00026877939105000083 8.988080703742818e-05 0.00042759430001105316 0.0006601698042723014 0.018831366887679966 0.00021730486783122472 7.558437026022297e-06 0.00015157456896272773 4.663147739859949e-05 3.101699298764629e-05 0.0002709057659925881 0.007155371119242907 7.612860648157136e-05 2.5598174162280718e-06 4.5249691693403224e-05 1.6624122993339494e-05 1.9931597494508696e-05 9.232162277797764e-05 0.014393748266074698 0.00015962792062194594 5.465119944783305e-06 0.00010331308466983946 3.454827169365778e-05 0.0001643581598604211 0.00025375524000859 -0.007238377146831792 8.352737210137944e-05 2.9053025285551884e-06 5.8262042397914205e-05 1.792414870031829e-05 1.1922272798588171e-05 0.00010413041799895052
5.2 2.8749918430008616 0.05659762412097816 0.0006209270193968221 6.369827512223123e-06 0.0004509419986868585 0.00014295791543189054 0.0 0.000780625768139822 0.04508369562102823 0.0006421495239335884 0.00010124597625568199 0.00039860017435426837 0.00013417986607549849 0.0 0.000774269393849061 0.007014249370905562 7.898454998519809e-05 2.7060231699271717e-06 0.00014762859004037958 7.6020137383091584e-06 0.0 0.00016762420143865962 0.016571970341404015 5.7209933411760754e-05 1.9008738477291516e-05 0.00026636259592519376 0.0 0.0 0.00027309950773936635 0.07899084281305602 0.0008308053581272725 2.7378831239670908e-05 0.0004893151282697973 0.00018790902297849827 0.0002199919768281731 0.0010070365976627789 0.03789980992715187 0.0004154518577739019 1.3949802820766458e-05 0.0002673468563364852 9.316688599585606e-05 0.00043129042986756366 0.0006625410842061333 0.019054964557241094 0.000217320861613635 7.418035051918199e-06 0.0001511168014878836 4.833743038387573e-05 3.146779903946638e-05 0.00027100996546429223 0.0072435579888989335 7.618587895466993e-05 2.510672689265882e-06 4.4870802491070044e-05 1.723148982982012e-05 2.017353638090308e-05 9.234650159864031e-05 0.01456788132705553 0.00015969086316760256 5.3620076833990056e-06 0.0001027624487763219 3.581137059546563e-05 0.00016577887361129553 0.0002546667096105666 -0.007324323338156596 8.353351977136964e-05 2.8513349941331356e-06 5.808608631101738e-05 1.8579880765645512e-05 1.209555306244851e-05 0.00010417047006098054
5.4 2.9855684523470485 0.0571345554457571 0.0006236072360968463 6.8582870381689405e-06 0.0004526085445499591 0.00014795910562061352 0.0 0.0007846524151171204 0.04561871907360041 0.0006447517439358139 0.00010044783788153668 0.00039976683009022526 0.0001388991880801107 0.0 0.0007777538700212618 0.007018385534064361 7.903103792743278e-05 2.7008997569198128e-06 0.00014754599549194296 7.846118746267662e-06 0.0 0.00016758455233246657 0.01705636305139162 5.834706235527101e-05 1.947398163485168e-05 0.00027574645435614586 0.0 0.0 0.0002825238445444746 0.07992140093757573 0.0008336240285509875 2.6624325589009998e-05 0.0004865962504341096 0.00019449046979457877 0.00022256398093428218 0.0010098391233644166 0.03833778028081578 0.0004169473850012219 1.357205699479307e-05 0.00026661238395716847 9.643233306543206e-05 0.0004348912860936217 0.0006659888223163798 0.01927093165913834 0.00021814588594508711 7.220291639023618e-06 0.00015103383480436852 5.00327416865394e-05 3.190664868628651e-05 0.00027197847137759796 0.007328891319914936 7.644435451890835e-05 2.441483587860182e-06 4.462147803058612e-05 1.7835016643376965e-05 2.040939233871808e-05 9.260349667189501e-05 0.014736227821383816 0.00016026571204444008 5.216810217365581e-06 0.00010248013320586251 3.7066539037756e-05 0.0001671629662037869 0.0002559919468540614 -0.00740733650146888 8.385064158743229e-05 2.775326629505654e-06 5.8054195681437176e-05 1.9231522394379036e-05 1.2264237538375545e-05 0.00010454274314722315
5.6 3.096145061693235 0.057652048427134554 0.0006249320443347776 7.280204109213936e-06 0.00045553103168098435 0.00015292857082356733 0.0 0.0007883455650961683 0.04613480987589351 0.0006458822413587552 9.976195215768192e-05 0.0004026179724437386 0.0001435901160170848 0.0 0.0007809197589723466 0.007022087523542166 7.906771644375936e-05 2.6983433727818168e-06 0.00014746874856309876 8.087339094506747e-06 0.0 0.00016754528252679675 0.01753280479126015 5.9486454737765095e-05 1.992911336777206e-05 0.0002758616464716546 0.0 0.0 0.00028290538321309094 0.08082267607077023 0.0008365415935109892 2.5973779943348984e-05 0.0004918265155913061 0.00020103063906242943 0.00022507267938010574 0.001016582916048821 0.03876159263776119 0.0004182629062094155 1.3246538183778641e-05 0.0002689953513424218 9.967744090571605e-05 0.00043840112894537537 0.0006705288738112071 0.019479726807557534 0.00021876440979152364 7.049973502694943e-06 0.00015218174069301434 5.1717561344592255e-05 3.2334108737733836e-05 0.00027347221441578577 0.007411539364406594 7.671189883444588e-05 2.381827747500008e-06 4.5101099814760936e-05 1.843475825470537e-05 2.063944308918279e-05 9.322191080238106e-05 0.014899132282719841 0.0001607713704337836 5.091687705730368e-06 0.00010339609521573381 3.831388951264286e-05 0.0001685120751898014 0.0002577370461440709 -0.007487592918313247 8.408838900648692e-05 2.709859958230771e-06 5.849542630482455e-05 1.9879131257937493e-05 1.2428544095941694e-05 0.00010511690621968347
5.8 3.2067216710394226 0.0581516565531319 0.0006252275463920398 7.786498703418047e-06 0.00045565745085357083 0.00015786676459529067 0.0 0.000789630130004946 0.04663349569531403 0.0006461358881292931 9.898141058737887e-05 0.0004021864513147627 0.00014825303616636216 0.0 0.0007816788406527353 0.007025410362906798 7.911293992674532e-05 2.6958352794940445e-06 0.00014738753506740793 8.325733044536734e-06 0.0 0.00016750680020728194 0.018001536425480982 6.225456220431589e-05 2.037469658496275e-05 0.000282200197659726 0.0 0.0 0.00028970279656118054 0.0816968379740059 0.0008357710468229924 2.5207304825705995e-05 0.0004883907103938658 0.0002075301149397398 0.0002275222484332105 0.0010161246277215245 0.03917231320266648 0.00041801335154762403 1.2863059283565999e-05 0.0002677720577819215 0.00010290249552854375 0.0004418266888923636 0.0006726085354041875 0.019681898567207895 0.00021870010037547858 6.849352571296287e-06 0.00015177370435275615 5.3392036007370025e-05 3.2750919674825176e-05 0.0002735602988673746 0.007491701092174958 7.66412387500755e-05 2.3115410311671443e-06 4.4786032228444395e-05 1.9030768231788e-05 2.0864071601198666e-05 9.317988519591597e-05 0.015057004537478432 0.00016067544692639454 4.944286567823201e-06 0.00010292588717374696 3.9553531956996314e-05 0.000169828787618765 0.00025853642385454507 -0.007565303445303475 8.40636698339381e-05 2.63274553665566e-06 5.833858580896368e-05 2.0522763725208313e-05 1.2588757360309951e-05 0.00010515076401052651
6.0 3.317298280385609 0.05863472845976812 0.0006277671413099085 8.472034416692062e-06 0.00045812167150662567 0.0001627741301249899 0.0 0.0007940618630922555 0.047116045605161416 0.000648364312375249 9.801892792077007e-05 0.0004042613244635112 0.0001528883263854733 0.0 0.0007853572757634005 0.007028400839315603 7.91498071237915e-05 2.6909685823101186e-06 0.00014733403684341297 8.561357175248567e-06 0.0 0.00016748895046809126 0.018462788069664043 6.029957539936563e-05 2.081125980883501e-05 0.00028742332728212667 0.0 0.0 0.00029441690915112725 0.08254576058133928 0.0008392934711924187 2.4200941556902505e-05 0.0004908763406841183 0.0002139894683561774 0.00022991622734082524 0.0010220625041375347 0.039570861656263064 0.00041974099597135697 1.2359409351010886e-05 0.00026906435180261136 0.00010610777650745489 0.0004451735035833252 0.0006768819635929893 0.01987791955437295 0.00021958635971099568 6.585790723779751e-06 0.00015249450274396162 5.5056309041721646e-05 3.3157717933805126e-05 0.00027503953679714426 0.0075695483452908625 7.69642494216015e-05 2.219256274657734e-06 4.501396760051048e-05 1.9623098929581553e-05 2.108360242811424e-05 9.372439580776091e-05 0.015210198091383752 0.00016133951671958523 4.750694239472604e-06 0.00010342261752593763 4.0785573832942335e-05 0.00017111523204514311 0.00026017903881313774 -0.007640649746092889 8.440432908393499e-05 2.5314379648145222e-06 5.861564538905121e-05 2.1162474903360782e-05 1.274512196404447e-05 0.00010571935162763553
6.2 3.4278748897317945 0.05910199320399027 0.000629713738219807 8.932275777125245e-06 0.0004605054110889201 0.00016765110056461626 0.0 0.0007979920443312857 0.04758311043241592 0.0006501545581203955 9.729937075967042e-05 0.0004064511151433935 0.00015749635636447805 0.0 0.0007887811662713236 0.007031104439450859 7.917958068878348e-05 2.687959462563776e-06 0.0001472675016755883 8.794266446252383e-06 0.0 0.00016745652360007073 0.018916779716276283 6.388082397153666e-05 2.1239299765269452e-05 0.0002974658082539404 0.0 0.0 0.00030498815486174454 0.08337048766647391 0.0008425498141266363 2.350084780944518e-05 0.0004898493861674144 0.00022040925742860678 0.00023225600591538013 0.001026117923683813 0.039957743286640944 0.0004212826557877331 1.2009072924604707e-05 0.0002690297537580338 0.00010929355717866742 0.00044844287016297023 0.0006804751220639529 0.020068046044050263 0.00022035190995798465 6.402475662707203e-06 0.00015271849815186162 5.67105206339247e-05 3.355479717063906e-05 0.00027615376723527966 0.007645176839093956 7.726286009640554e-05 2.1550568120773133e-06 4.4919794601099506e-05 2.021180152809283e-05 2.1298163017448402e-05 9.409628279626037e-05 0.015358907166437055 0.00016193209798304872 4.6160323640109644e-06 0.00010340931877302771 4.2010120205113e-05 0.00017237190706378982 0.00026156017255219647 -0.007713730327343099 8.469859032612775e-05 2.4609755519343554e-06 5.870174446253904e-05 2.1798318677020167e-05 1.289775078225631e-05 0.00010614763812366148
6.4 3.5384514990779836 0.05955491741078993 0.0006282863973588886 9.58354180375273e-06 0.00046249550585077077 0.00017249809934365953 0.0 0.000799057775501278 0.04803609285891136 0.0006486365467603626 9.642206111840235e-05 0.00040860068992422177 0.00016207748787096878 0.0 0.0007894619810634602 0.007033556277039164 7.920819291957627e-05 2.6861564004364744e-06 0.00014720826664068993 9.024514258317752e-06 0.0 0.0001674301910849637 0.019363721815912532 6.502743377850762e-05 2.1659283739131244e-05 0.00029734472438345454 0.0 0.0 0.0003051418962295786 0.08417304694861039 0.0008414769387620002 2.2557145235717002e-05 0.0004927678531761721 0.00022679002785958756 0.0002345458572244994 0.0010285221904611653 0.040333956882880787 0.00042063275214273193 1.1537048138006256e-05 0.0002704227818910102 0.00011246010483400162 0.00045164201110571296 0.0006832432055977345 0.020252793072350807 0.00021995833022462482 6.155589999119241e-06 0.0001534167669414156 5.835480788753981e-05 3.394289823809459e-05 0.0002766110385479804 0.007718772517942995 7.716447609844017e-05 2.068518118810663e-06 4.51874216356237e-05 2.0796926068921524e-05 2.1508145214787614e-05 9.431675703355583e-05 0.015503515675930408 0.0001616822888364436 4.434596069533176e-06 0.0001039447691767489 4.3227273814802386e-05 0.00017360158884034704 0.0002626241650234257 -0.007784743157987412 8.454730664266494e-05 2.36607795072174e-06 5.897014414264723e-05 2.243034774588086e-05 1.3046928583001565e-05 0.00010632340349637695
6.6 3.6490281084241705 0.059994193834433565 0.0006268812188734703 1.0262905713264796e-05 0.0004629044504531547 0.00017731554047130952 0.0 0.0007992538526350291 0.04847569202536342 0.0006467220181746046 9.550152505494568e-05 0.0004085335679449273 0.00016663207498569398 0.0 0.0007886924841986922 0.007035784180450295 7.922641878452055e-05 2.6827083469671436e-06 0.00014716037082322127 9.252152510997297e-06 0.0 0.00016740907808243216 0.01980381581782017 6.602144970040781e-05 2.2071651719734012e-05 0.00030551724757138163 0.0 0.0 0.0003133476953701329 0.08495445376191922 0.0008382196967730824 2.15709359717103e-05 0.0004908877588975023 0.0002331323133200483 0.00023678735993077222 0.0010268725755951458 0.04069999624265686 0.0004191462467587094 1.1043611716901628e-05 0.00026974090398781915 0.00011560768090617933 0.0004547728082691427 0.0006846525657889116 0.020432412208675792 0.00021924966430765275 5.897433522129844e-06 0.00015320782550792204 5.9989304917415404e-05 3.432233537604489e-05 0.0002763233110473537 0.007790428489237275 7.686578297920808e-05 1.9780815094693946e-06 4.501501466480086e-05 2.1378521490351875e-05 2.1713693785443924e-05 9.41654853099506e-05 0.0156442134251935 0.00016111090776439884 4.244929597882893e-06 0.00010368266980494935 4.4437135151191686e-05 0.00017480500072087078 0.00026316589312316044 -0.007853784935956225 8.427491052778147e-05 2.2668480884131695e-06 5.888983149692976e-05 2.305861366083981e-05 1.3192776153407915e-05 0.00010621280716115214
6.8 3.7596047177703578 0.060420714424112135 0.0006258185605223183 1.0915106341722801e-05 0.0004640839352488663 0.00018210382882656356 0.0 0.0008001897985291027 0.04890274651995087 0.0006454226430586499 9.462019364518333e-05 0.0004091860635798154 0.00017116046432913553 0.0 0.0007888298348792187 0.00703781428006257 7.925245754261082e-05 2.6780976315091534e-06 0.0001471218206772056 9.4772316576454e-06 0.0 0.0001674000366569128 0.020237254673026766 6.471262805750771e-05 2.2476818358017995e-05 0.0003080214909055705 0.0 0.0 0.0003155474139543836 0.08571596534099654 0.0008364400051989704 2.062495820666713e-05 0.0004899547384766514 0.00023943663581676834 0.0002389828779069453 0.0010269155931516192 0.04105647674936888 0.00041828161746885605 1.0570179168082936e-05 0.00026968551606592885 0.00011873654114680861 0.0004578388118200935 0.0006866704170037449 0.020607218897967336 0.00021881179338946493 5.649682888716437e-06 0.0001533549075804811 6.161414294000218e-05 3.469354093588359e-05 0.000276456491902389 0.007860260042944319 7.670258306058024e-05 1.8913341783449994e-06 4.49294555381657e-05 2.1956635661051215e-05 2.191502549947206e-05 9.416943007308715e-05 0.01578123695452442 0.0001607785626441808 4.062952189531431e-06 0.00010366137986511585 4.563980251976271e-05 0.00017598350731402876 0.00026394151223813354 -0.0079209769115801 8.410660225433657e-05 2.171618011185693e-06 5.894636671920386e-05 2.3683166858711496e-05 1.333545968016089e-05 0.00010626399905089827
7.0 3.870181327116545 0.06083517964130596 0.0006278105575281216 1.1586729491858309e-05 0.00046405916559031957 0.0001868633604369391 0.0 0.0008028381985719522 0.04931789720590442 0.0006470450224349186 9.375320573881946e-05 0.00040887143363371297 0.00017566299527956567 0.0 0.0007908794230452491 0.007039674661420611 7.927707565488194e-05 2.6755590033283768e-06 0.00014707941758312015 9.699800757947472e-06 0.0 0.00016738713974407914 0.02066422330310607 6.685445905564771e-05 2.2875174754463952e-05 0.000309676555845905 0.0 0.0 0.000317635579802157 0.08645857795576568 0.0008392264073494287 1.9664339087745882e-05 0.0004871219715162678 0.0002457035060455544 0.0002411341471313185 0.0010298016090267625 0.041403883562024964 0.00041965535572484515 1.0089625329008082e-05 0.00026868396457432116 0.00012184693579747273 0.00046084238893511067 0.0006896563449645442 0.020777460619117945 0.00021952148832846992 5.3983039528428185e-06 0.00015301153598784717 6.322945036018481e-05 3.505684313714308e-05 0.0002772332976257856 0.007928358538248373 7.695809958424876e-05 1.8032442169602483e-06 4.46696873040789e-05 2.2531315412456693e-05 2.2112299548229335e-05 9.443408129852044e-05 0.015914772748733208 0.00016130659842921908 3.878237508577634e-06 0.000103276404761 4.6835372108060864e-05 0.00017713801851216757 0.0002650892394765463 -0.007986414210484835 8.437939390341631e-05 2.0749932916167212e-06 5.8814381977797824e-05 2.4304056695604174e-05 1.3475105323872012e-05 0.00010656258665897258
7.5 4.146622850482012 0.06182332744704803 0.0006230883134347183 1.331535465006716e-05 0.00046632994466153213 0.00019863890087485627 0.0 0.0008033289333997485 0.050308435430594496 0.0006417092570233833 9.156064043258902e-05 0.00041034569419553136 0.00018680835644545546 0.0 0.0007895917123479662 0.007043683759027599 7.933926962595735e-05 2.6642473645824695e-06 0.0001469977980065647 1.0245552016461566e-05 0.0 0.00016737724419317238 0.0217044837811156 6.934590923157846e-05 2.3843643815373428e-05 0.000319835159351246 0.0 0.0 0.0003281339720827236 0.08823924315996423 0.0008330521170885109 1.7204858827462522e-05 0.0004851924976269576 0.00026121008126630765 0.0002463316867006386 0.0010288797807005154 0.042236038139748834 0.00041652162767302146 8.858796735917588e-06 0.00026836421942251905 0.00012954372986996221 0.0004680975950320006 0.0006938912272745736 0.021184801899076167 0.0002178598481040732 4.754233565449576e-06 0.00015315922995885539 6.72268407822592e-05 3.593289623287076e-05 0.00027704491879036464 0.008091647739959419 7.639190953040799e-05 1.5777068349870286e-06 4.449275216188322e-05 2.395328754011937e-05 2.258892035551795e-05 9.434954850080385e-05 0.01623463527990022 0.00016010205997749649 3.405133160229877e-06 0.0001031535015212395 4.979385614432203e-05 0.00017992676551712559 0.00026671703821868085 -0.008142987539940798 8.374069472144676e-05 1.8274263252427414e-06 5.88711524008291e-05 2.5840568604202662e-05 1.3811841512240531e-05 0.00010649017783886988
8.0 4.423064373847479 0.06275018345961321 0.0006257494221948276 1.5062357928936692e-05 0.0004677274570598922 0.00021024294156367455 0.0 0.0008091725913354949 0.0512383251967523 0.0006440884910640374 8.94676734493174e-05 0.0004112885446361436 0.00019779917122136897 0.0 0.0007944414566211659 0.0070469735721864265 7.939183120648476e-05 2.6584358679049527e-06 0.00014693248131348915 1.0776621235296007e-05 0.0 0.00016737807435196104 0.022707975987000723 6.99457136319961e-05 2.4777038124227374e-05 0.00032904049303376454 0.0 0.0 0.00033730394383938274 0.08992205896386431 0.0008368109175784853 1.4760199887497892e-05 0.00048341491562653633 0.0002764931974509807 0.00025129065330828127 0.001036221905098636 0.043021379912286446 0.0004183603519302833 7.635908054409833e-06 0.00026789548163760814 0.00013713031816025244 0.00047501818841878774 0.0007009270174050154 0.021568674305277338 0.00021880313035523968 4.114567167250111e-06 0.00015313264338196912 7.116733604437198e-05 3.6766562337292664e-05 0.0002788510638515294 0.008245964030634205 7.673659618455938e-05 1.3535285864193717e-06 4.432974569377213e-05 2.5354768197779367e-05 2.3043663727132364e-05 9.502283038950785e-05 0.016536503963819685 0.00016080882649755174 2.9350807451215475e-06 0.00010297332868034098 5.2709979420470676e-05 0.00018258689450894127 0.00026942144639010326 -0.008290539933185482 8.410327236812425e-05 1.5815521587024255e-06 5.886093308580572e-05 2.7355211222691313e-05 1.413228504214083e-05 0.00010718442160845791
8.5 4.699505897212947 0.06362362772897764 0.0006237554882081405 1.7099836105441006e-05 0.0004710264108816468 0.00022168101160098332 0.0 0.0008126325517213114 0.052115286394564 0.0006416862883220686 8.711287764309085e-05 0.0004144434511889769 0.00020864020114361745 0.0 0.0007966455007332258 0.00704970742207193 7.943944143712451e-05 2.649866522461769e-06 0.00014688100574106864 1.1293673142016621e-05 0.0 0.00016738943679030569 0.023677035948554106 7.174827802008969e-05 2.567992072081799e-05 0.0003376300109446936 0.0 0.0 0.00034612324108269514 0.09151851694874524 0.000833638210773653 1.1937789775589314e-05 0.0004843693030405103 0.0002915599916671087 0.0002560328416886775 0.0010393598240160515 0.04376550917536828 0.00041680315649322364 6.223878412801722e-06 0.0002687557749966368 0.0001446102000408773 0.0004816357626715764 0.0007063132395469792 0.02193193658690613 0.0002180043684830002 3.3758799060384217e-06 0.0001537785737878738 7.505273282885516e-05 3.7561863273864335e-05 0.0002796943997950768 0.008392361202489857 7.644565504626863e-05 1.0947100881480078e-06 4.441726420010528e-05 2.6736411863357417e-05 2.3478528267177572e-05 9.531058143549371e-05 0.016822531435128962 0.000160210273671727 2.392326565383698e-06 0.00010330400716091577 5.558508702092519e-05 0.00018513054938670725 0.00027149179569043244 -0.008430170232639107 8.379624528314077e-05 1.297616477235322e-06 5.910921500375842e-05 2.8848675157567775e-05 1.443798181702022e-05 0.00010750858201897325
9.0 4.9759474205784135 0.06444977096334104 0.0006214670024882892 1.897508654073691e-05 0.0004713886793975184 0.00023295835940943853 0.0 0.0008142838407913307 0.05294522541774257 0.0006388248749811594 8.49910030393978e-05 0.0004144654783718917 0.00021933597609240224 0.0 0.0007970010004151719 0.007052010816960604 7.947581313249968e-05 2.6443871489201086e-06 0.00014683573554433963 1.1797330012642753e-05 0.0 0.00016740163644582399 0.024613783930575065 7.244010588009121e-05 2.6556283189539792e-05 0.00034558755361725513 0.0 0.0 0.00035409541416392426 0.09303763896062192 0.0008295984777903466 9.355247805735836e-06 0.0004819522308598757 0.0003064172417167849 0.0002605752350821331 0.0010403797801782815 0.0444728069824734 0.0004148839492661082 4.932080174907539e-06 0.0002678721073039571 0.00015198669967950303 0.00048797412240154817 0.0007107230006535497 0.022276817455637827 0.00021705090988023498 2.7001987058910777e-06 0.00015349092267922358 7.888473832312966e-05 3.832195544414748e-05 0.0002799450412262743 0.008531666569964968 7.607520653499624e-05 8.578877951934756e-07 4.4195615691489965e-05 2.8098840069688862e-05 2.3895071359796003e-05 9.540411267714325e-05 0.0170944016776605 0.0001594725712088285 1.895786781561196e-06 0.00010296434408333688 5.842045668507705e-05 0.00018756688013696427 0.0002731868141246848 -0.008562735107695533 8.342975606322009e-05 1.0378989863669274e-06 5.8998648031985556e-05 3.0321616615388188e-05 1.4730145090545667e-05 0.00010760492325742133
9.5 5.25238894394388 0.06523412255599927 0.0006203624684492715 2.1030592473268668e-05 0.0004722622380326267 0.00024407997220298312 0.0 0.0008172505933815187 0.05373353529060786 0.0006373211398580374 8.27456233523064e-05 0.00041512014054632414 0.00022989080972763822 0.0 0.0007988739506194571 0.007053977788846635 7.950588452421871e-05 2.6415539202017755e-06 0.0001468029754796264 1.2288175162073566e-05 0.0 0.00016742244873247235 0.025520150156042726 7.538408449825329e-05 2.7409630106542645e-05 0.0003550501428836865 0.0 0.0 0.0003639981483193884 0.0944875899444431 0.0008277097737596874 6.551281977497861e-06 0.0004799736686974323 0.0003210713908645311 0.00026493413672271305 0.0010434548607143616 0.045147239523233365 0.00041397293905878145 3.529824633229015e-06 0.0002672067665612986 0.000159262978037903 0.0004940570942169265 0.0007157112675867454 0.022605335190187575 0.00021658983721531167 1.9668852918560457e-06 0.00015332451767725063 8.266497631935181e-05 3.90498091842712e-05 0.0002806809930345748 0.008664628868610474 7.590201003926667e-05 6.007606605482464e-07 4.40141790939312e-05 2.944264367209996e-05 2.4294788031716726e-05 9.568610136583653e-05 0.01735363921040224 0.00015912239824981942 1.3567895580752827e-06 0.00010270860124452755 6.121730341944162e-05 0.00018990504520144838 0.0002751041979018105 -0.008689010341791766 8.325252953151287e-05 7.56028897526535e-07 5.893468548637834e-05 3.1774659747341676e-05 1.5009916596786906e-05 0.00010788780748893492
10.0 5.528830467309348 0.0659811015581833 0.0006176387795699241 2.316242319473047e-05 0.00047425748685080317 0.0002550505937462043 0.0 0.0008197469908948786 0.05448457746933631 0.0006338651211202636 8.04675379829005e-05 0.0004172077717556581 0.00024030881362163432 0.0 0.000800044165755488 0.007055680840050755 7.952795597848394e-05 2.641718887852049e-06 0.0001467912437798658 1.2766756084882169e-05 0.0 0.00016745845386891933 0.026397896826983767 7.381024450172407e-05 2.824304864025006e-05 0.00040375678646422395 0.0 0.0 0.0004114184786878401 0.09587502597106597 0.0008244894872454953 3.6600894662341085e-06 0.0004848277549209633 0.00033552857041191706 0.0002691230321643732 0.0010487425283542923 0.045792029956425104 0.000412276254425006 2.0842442516178538e-06 0.00026855626876805066 0.00016644204383095237 0.0004999040427737837 0.0007209060476009531 0.022919125010507895 0.00021566044850083533 1.2110567076602833e-06 0.00015380454903503045 8.639499278778132e-05 3.974788219347091e-05 0.000281443997852977 0.008791858468356803 7.560670578277677e-05 3.3563473117978756e-07 4.445930480459713e-05 3.07683849185284e-05 2.467891492491762e-05 9.61709870286786e-05 0.017601482947075666 0.00015847022874179844 8.01139187044158e-07 0.00010322732120740733 6.397678371006288e-05 0.00019215248794233325 0.0002771009609175776 -0.008809624478718865 8.289529226501418e-05 4.655044558651011e-07 5.911919933662833e-05 3.320839879153448e-05 1.5278241023088483e-05 0.00010818109032248526


==> table/running_results2.csv <==
Q2GeV,t0Q2,33_mean,33_stat,33_fit,33_scale,33_cq,33_ib,33_comb,88_mean,88_stat,88_fit,88_scale,88_cq,88_ib,88_comb,08_mean,08_stat,08_fit,08_scale,08_cq,08_ib,08_comb,cc_mean,cc_stat,cc_fit,cc_scale,cc_cq,cc_ib,cc_comb,gg_mean,gg_stat,gg_fit,gg_scale,gg_cq,gg_ib,gg_comb,Tg_mean,Tg_stat,Tg_fit,Tg_scale,Tg_cq,Tg_ib,Tg_comb,Zg_mean,Zg_stat,Zg_fit,Zg_scale,Zg_cq,Zg_ib,Zg_comb,Dalpha_mean,Dalpha_stat,Dalpha_fit,Dalpha_scale,Dalpha_cq,Dalpha_ib,Dalpha_comb,Dalph2_mean,Dalph2_stat,Dalph2_fit,Dalph2_scale,Dalph2_cq,Dalph2_ib,Dalph2_comb,Ds2thW_mean,Ds2thW_stat,Ds2thW_fit,Ds2thW_scale,Ds2thW_cq,Ds2thW_ib,Ds2thW_comb
0.01    ,0.00553 ,0.000904,(14),(11),( 7),( 0),(\text{--}),[19],0.000449,( 6),( 0),( 5),( 0),(\text{--}),[ 7],0.000209,( 6),( 0),( 9),( 0),(\text{--}),[11],0.0000424,( 2),( 1),( 9),(\text{--}),(\text{--}),[ 9],0.001073,(15),(11),( 8),( 0),( 3),[20],0.000514,( 7),( 6),( 4),( 0),(11),[15],0.000258,( 4),( 3),( 2),( 0),( 0),[ 5],0.0000984,(13),(10),( 8),( 0),( 3),[19],0.000198,( 3),( 2),( 1),( 0),( 4),[ 6],-0.0000992,(15),(11),( 7),( 0),( 0),[20]
0.015   ,0.00829 ,0.001342,(20),(16),(10),( 0),(\text{--}),[28],0.000670,( 8),( 0),( 7),( 0),(\text{--}),[11],0.000310,( 9),( 0),(13),( 0),(\text{--}),[15],0.0000636,( 3),( 1),(13),(\text{--}),(\text{--}),[14],0.001594,(22),(16),(12),( 1),( 4),[30],0.000764,(11),( 8),( 5),( 0),(17),[22],0.000383,( 6),( 4),( 3),( 0),( 0),[ 8],0.0001462,(20),(15),(11),( 1),( 4),[27],0.000294,( 4),( 3),( 2),( 0),( 6),[ 9],-0.0001473,(22),(17),(10),( 1),( 0),[29]
0.02    ,0.01106 ,0.00177 ,( 3),( 2),( 1),( 0),(\text{--}),[ 4],0.000888,(11),( 0),( 9),( 1),(\text{--}),[14],0.000409,(12),( 0),(17),( 0),(\text{--}),[20],0.0000847,( 4),( 1),(18),(\text{--}),(\text{--}),[18],0.00211 ,( 3),( 2),( 2),( 0),( 1),[ 4],0.001009,(14),(11),( 7),( 0),(22),[29],0.000506,( 7),( 6),( 3),( 0),( 0),[10],0.000193,( 3),( 2),( 1),( 0),( 1),[ 4],0.000388,( 5),( 4),( 3),( 0),( 8),[11],-0.000195,( 3),( 2),( 1),( 0),( 0),[ 4]
0.025   ,0.01382 ,0.00219 ,( 3),( 3),( 2),( 0),(\text{--}),[ 4],0.001103,(13),( 0),(11),( 1),(\text{--}),[18],0.000506,(14),( 0),(20),( 0),(\text{--}),[25],0.0001059,( 5),( 1),(22),(\text{--}),(\text{--}),[22],0.00261 ,( 3),( 3),( 2),( 0),( 1),[ 5],0.00125 ,( 2),( 1),( 1),( 0),( 3),[ 4],0.000627,( 9),( 7),( 4),( 0),( 0),[12],0.000239,( 3),( 2),( 2),( 0),( 1),[ 4],0.000480,( 7),( 5),( 3),( 0),(10),[14],-0.000241,( 3),( 3),( 2),( 0),( 0),[ 5]
0.03    ,0.01659 ,0.00261 ,( 4),( 3),( 2),( 0),(\text{--}),[ 5],0.001316,(16),( 0),(13),( 1),(\text{--}),[21],0.000601,(17),( 0),(24),( 0),(\text{--}),[29],0.0001270,( 6),( 2),(26),(\text{--}),(\text{--}),[27],0.00310 ,( 4),( 3),( 2),( 0),( 1),[ 6],0.00149 ,( 2),( 2),( 1),( 0),( 3),[ 4],0.000746,(11),( 8),( 5),( 0),( 0),[14],0.000284,( 4),( 3),( 2),( 0),( 1),[ 5],0.000571,( 8),( 6),( 4),( 0),(12),[16],-0.000287,( 4),( 3),( 2),( 0),( 0),[ 5]
0.035   ,0.01935 ,0.00301 ,( 4),( 4),( 2),( 0),(\text{--}),[ 6],0.001526,(18),( 0),(15),( 1),(\text{--}),[24],0.000694,(19),( 0),(28),( 0),(\text{--}),[34],0.0001481,( 7),( 2),(31),(\text{--}),(\text{--}),[32],0.00358 ,( 5),( 4),( 2),( 0),( 1),[ 6],0.00172 ,( 2),( 2),( 1),( 0),( 4),[ 5],0.000862,(12),( 9),( 5),( 0),( 0),[16],0.000329,( 4),( 3),( 2),( 0),( 1),[ 6],0.000660,( 9),( 7),( 4),( 0),(14),[19],-0.000331,( 5),( 4),( 2),( 0),( 0),[ 6]
0.04    ,0.02212 ,0.00341 ,( 5),( 4),( 2),( 0),(\text{--}),[ 7],0.001735,(20),( 1),(17),( 1),(\text{--}),[27],0.00079 ,( 2),( 0),( 3),( 0),(\text{--}),[ 4],0.000169,( 1),( 0),( 3),(\text{--}),(\text{--}),[ 4],0.00406 ,( 5),( 4),( 3),( 0),( 1),[ 7],0.00194 ,( 3),( 2),( 1),( 0),( 4),[ 5],0.000976,(13),(10),( 6),( 0),( 0),[18],0.000372,( 5),( 4),( 2),( 0),( 1),[ 7],0.000748,(10),( 8),( 5),( 0),(16),[21],-0.000375,( 5),( 4),( 2),( 0),( 0),[ 7]
0.045   ,0.02488 ,0.00380 ,( 5),( 4),( 2),( 0),(\text{--}),[ 7],0.001940,(22),( 1),(19),( 1),(\text{--}),[29],0.00088 ,( 2),( 0),( 3),( 0),(\text{--}),[ 4],0.000190,( 1),( 0),( 4),(\text{--}),(\text{--}),[ 4],0.00453 ,( 6),( 4),( 3),( 0),( 1),[ 8],0.00217 ,( 3),( 2),( 1),( 0),( 5),[ 6],0.001089,(15),(11),( 6),( 0),( 0),[20],0.000415,( 5),( 4),( 3),( 0),( 1),[ 7],0.000834,(11),( 8),( 5),( 0),(18),[23],-0.000418,( 6),( 4),( 2),( 0),( 0),[ 8]
0.05    ,0.02764 ,0.00418 ,( 6),( 5),( 3),( 0),(\text{--}),[ 8],0.002144,(25),( 1),(21),( 1),(\text{--}),[32],0.00096 ,( 3),( 0),( 4),( 0),(\text{--}),[ 5],0.000211,( 1),( 0),( 4),(\text{--}),(\text{--}),[ 4],0.00499 ,( 6),( 5),( 3),( 0),( 1),[ 9],0.00239 ,( 3),( 2),( 1),( 0),( 5),[ 7],0.001199,(16),(12),( 7),( 1),( 0),[22],0.000457,( 6),( 4),( 3),( 0),( 1),[ 8],0.000918,(12),( 9),( 5),( 0),(20),[25],-0.000461,( 6),( 5),( 3),( 0),( 0),[ 8]
0.055   ,0.03041 ,0.00455 ,( 6),( 5),( 3),( 0),(\text{--}),[ 9],0.002345,(27),( 1),(23),( 2),(\text{--}),[35],0.00105 ,( 3),( 0),( 4),( 0),(\text{--}),[ 5],0.000232,( 1),( 0),( 5),(\text{--}),(\text{--}),[ 5],0.00544 ,( 7),( 5),( 3),( 0),( 1),[ 9],0.00260 ,( 3),( 3),( 2),( 0),( 6),[ 7],0.001308,(17),(13),( 8),( 1),( 1),[23],0.000499,( 6),( 5),( 3),( 0),( 1),[ 8],0.001001,(13),(10),( 6),( 0),(21),[27],-0.000503,( 7),( 5),( 3),( 0),( 0),[ 9]
0.06    ,0.03317 ,0.00492 ,( 7),( 6),( 3),( 0),(\text{--}),[ 9],0.00254 ,( 3),( 0),( 2),( 0),(\text{--}),[ 4],0.00113 ,( 3),( 0),( 4),( 0),(\text{--}),[ 5],0.000253,( 1),( 0),( 5),(\text{--}),(\text{--}),[ 5],0.00588 ,( 7),( 5),( 4),( 0),( 2),[10],0.00282 ,( 4),( 3),( 2),( 0),( 6),[ 8],0.001414,(19),(14),( 8),( 1),( 1),[25],0.000539,( 7),( 5),( 3),( 0),( 1),[ 9],0.001083,(14),(11),( 6),( 0),(23),[29],-0.000544,( 7),( 6),( 3),( 0),( 0),[10]
0.065   ,0.0359  ,0.00528 ,( 7),( 6),( 3),( 0),(\text{--}),[10],0.00274 ,( 3),( 0),( 3),( 0),(\text{--}),[ 4],0.00122 ,( 3),( 0),( 5),( 0),(\text{--}),[ 6],0.000274,( 1),( 0),( 6),(\text{--}),(\text{--}),[ 6],0.00632 ,( 8),( 6),( 4),( 0),( 2),[10],0.00303 ,( 4),( 3),( 2),( 0),( 6),[ 8],0.001519,(20),(15),( 9),( 1),( 1),[26],0.000579,( 7),( 5),( 3),( 0),( 2),[10],0.001163,(14),(11),( 7),( 0),(24),[31],-0.000584,( 8),( 6),( 3),( 0),( 0),[10]
0.07    ,0.0387  ,0.00564 ,( 7),( 6),( 3),( 0),(\text{--}),[10],0.00294 ,( 3),( 0),( 3),( 0),(\text{--}),[ 4],0.00130 ,( 3),( 0),( 5),( 0),(\text{--}),[ 6],0.000296,( 1),( 0),( 6),(\text{--}),(\text{--}),[ 6],0.00675 ,( 8),( 6),( 4),( 0),( 2),[11],0.00323 ,( 4),( 3),( 2),( 0),( 7),[ 9],0.001622,(21),(16),(10),( 1),( 1),[28],0.000619,( 7),( 6),( 4),( 0),( 2),[10],0.001242,(15),(12),( 7),( 1),(26),[33],-0.000624,( 8),( 6),( 4),( 0),( 0),[11]
0.075   ,0.0415  ,0.00598 ,( 8),( 6),( 3),( 0),(\text{--}),[11],0.00313 ,( 3),( 0),( 3),( 0),(\text{--}),[ 5],0.00138 ,( 4),( 0),( 5),( 0),(\text{--}),[ 6],0.000317,( 1),( 0),( 7),(\text{--}),(\text{--}),[ 7],0.00717 ,( 8),( 6),( 4),( 0),( 2),[12],0.00343 ,( 4),( 3),( 2),( 0),( 7),[ 9],0.001724,(22),(17),(10),( 1),( 1),[29],0.000657,( 8),( 6),( 4),( 0),( 2),[11],0.001320,(16),(12),( 7),( 1),(27),[35],-0.000663,( 8),( 6),( 4),( 0),( 0),[11]
0.08    ,0.0442  ,0.00633 ,( 8),( 7),( 3),( 0),(\text{--}),[11],0.00332 ,( 4),( 0),( 3),( 0),(\text{--}),[ 5],0.00145 ,( 4),( 0),( 6),( 0),(\text{--}),[ 7],0.000337,( 2),( 0),( 7),(\text{--}),(\text{--}),[ 7],0.00758 ,( 9),( 7),( 4),( 0),( 2),[12],0.00363 ,( 4),( 3),( 2),( 0),( 8),[10],0.001824,(23),(18),(11),( 1),( 1),[31],0.000695,( 8),( 6),( 4),( 0),( 2),[11],0.00140 ,( 2),( 1),( 1),( 0),( 3),[ 4],-0.000701,( 9),( 7),( 4),( 0),( 0),[12]
0.085   ,0.0470  ,0.00666 ,( 8),( 7),( 4),( 0),(\text{--}),[12],0.00351 ,( 4),( 0),( 3),( 0),(\text{--}),[ 5],0.00153 ,( 4),( 0),( 6),( 0),(\text{--}),[ 7],0.000358,( 2),( 1),( 7),(\text{--}),(\text{--}),[ 8],0.00799 ,( 9),( 7),( 5),( 0),( 2),[13],0.00383 ,( 5),( 3),( 2),( 0),( 8),[10],0.001922,(24),(18),(11),( 1),( 1),[32],0.000733,( 8),( 6),( 4),( 0),( 2),[11],0.00147 ,( 2),( 1),( 1),( 0),( 3),[ 4],-0.000739,( 9),( 7),( 4),( 0),( 0),[12]
0.09    ,0.0498  ,0.00699 ,( 9),( 7),( 4),( 0),(\text{--}),[12],0.00369 ,( 4),( 0),( 4),( 0),(\text{--}),[ 5],0.00160 ,( 4),( 0),( 6),( 0),(\text{--}),[ 7],0.000379,( 2),( 1),( 8),(\text{--}),(\text{--}),[ 8],0.00839 ,( 9),( 7),( 5),( 0),( 2),[13],0.00402 ,( 5),( 4),( 2),( 0),( 8),[10],0.002019,(25),(19),(12),( 1),( 1),[33],0.000770,( 9),( 7),( 4),( 0),( 2),[12],0.00155 ,( 2),( 1),( 1),( 0),( 3),[ 4],-0.000776,( 9),( 7),( 5),( 0),( 0),[13]
0.095   ,0.0525  ,0.00732 ,( 9),( 8),( 4),( 0),(\text{--}),[12],0.00388 ,( 4),( 0),( 4),( 0),(\text{--}),[ 5],0.00168 ,( 4),( 0),( 6),( 0),(\text{--}),[ 8],0.000400,( 2),( 1),( 8),(\text{--}),(\text{--}),[ 9],0.00879 ,(10),( 7),( 5),( 0),( 3),[13],0.00421 ,( 5),( 4),( 2),( 0),( 9),[11],0.002114,(25),(20),(12),( 1),( 1),[34],0.000806,( 9),( 7),( 4),( 0),( 2),[12],0.00162 ,( 2),( 1),( 1),( 0),( 3),[ 4],-0.000813,(10),( 8),( 5),( 0),( 0),[13]
0.1     ,0.0553  ,0.00764 ,( 9),( 8),( 4),( 0),(\text{--}),[13],0.00406 ,( 4),( 0),( 4),( 0),(\text{--}),[ 6],0.00175 ,( 4),( 0),( 7),( 0),(\text{--}),[ 8],0.000421,( 2),( 1),( 9),(\text{--}),(\text{--}),[ 9],0.00918 ,(10),( 8),( 5),( 0),( 3),[14],0.00440 ,( 5),( 4),( 2),( 0),( 9),[11],0.002208,(26),(20),(13),( 1),( 1),[35],0.000842,( 9),( 7),( 4),( 0),( 2),[13],0.00169 ,( 2),( 1),( 1),( 0),( 3),[ 4],-0.000849,(10),( 8),( 5),( 0),( 1),[14]
0.12    ,0.0663  ,0.00886 ,(10),( 9),( 4),( 0),(\text{--}),[14],0.00478 ,( 5),( 0),( 4),( 0),(\text{--}),[ 7],0.00202 ,( 5),( 0),( 7),( 0),(\text{--}),[ 9],0.000505,( 2),( 1),(10),(\text{--}),(\text{--}),[11],0.01068 ,(11),( 8),( 5),( 0),( 3),[15],0.00512 ,( 6),( 4),( 3),( 0),(10),[13],0.00257 ,( 3),( 2),( 2),( 0),( 0),[ 4],0.000979,(10),( 8),( 5),( 0),( 3),[14],0.00197 ,( 2),( 2),( 1),( 0),( 4),[ 5],-0.000987,(11),( 9),( 6),( 0),( 1),[15]
0.14    ,0.0774  ,0.01001 ,(11),( 9),( 5),( 0),(\text{--}),[15],0.00546 ,( 5),( 0),( 5),( 0),(\text{--}),[ 7],0.00228 ,( 5),( 0),( 8),( 0),(\text{--}),[10],0.000588,( 3),( 1),(12),(\text{--}),(\text{--}),[12],0.01209 ,(12),( 9),( 6),( 1),( 4),[17],0.00579 ,( 6),( 5),( 3),( 0),(12),[14],0.00291 ,( 3),( 2),( 2),( 0),( 0),[ 4],0.001109,(11),( 8),( 6),( 1),( 3),[15],0.00223 ,( 2),( 2),( 1),( 0),( 4),[ 5],-0.001118,(12),( 9),( 7),( 1),( 1),[17]
0.16    ,0.0885  ,0.01109 ,(12),(10),( 5),( 0),(\text{--}),[16],0.00613 ,( 6),( 0),( 6),( 0),(\text{--}),[ 8],0.00251 ,( 6),( 0),( 9),( 0),(\text{--}),[11],0.000671,( 3),( 1),(14),(\text{--}),(\text{--}),[14],0.01343 ,(13),(10),( 7),( 1),( 4),[18],0.00644 ,( 6),( 5),( 3),( 0),(13),[15],0.00323 ,( 3),( 3),( 2),( 0),( 0),[ 5],0.001232,(12),( 9),( 6),( 1),( 4),[16],0.00247 ,( 2),( 2),( 1),( 0),( 5),[ 6],-0.001243,(13),(10),( 8),( 1),( 1),[18]
0.18    ,0.0995  ,0.01211 ,(12),(10),( 5),( 1),(\text{--}),[17],0.00676 ,( 6),( 1),( 6),( 1),(\text{--}),[ 9],0.00273 ,( 6),( 0),(10),( 0),(\text{--}),[11],0.000754,( 4),( 1),(15),(\text{--}),(\text{--}),[16],0.01470 ,(13),(10),( 7),( 1),( 4),[19],0.00705 ,( 7),( 5),( 4),( 0),(14),[16],0.00354 ,( 4),( 3),( 2),( 0),( 0),[ 5],0.001348,(12),( 9),( 6),( 1),( 4),[17],0.00271 ,( 3),( 2),( 1),( 0),( 5),[ 6],-0.001360,(13),(10),( 9),( 1),( 1),[19]
0.2     ,0.1106  ,0.01308 ,(13),(10),( 6),( 1),(\text{--}),[17],0.00738 ,( 6),( 1),( 7),( 1),(\text{--}),[ 9],0.00294 ,( 6),( 0),(10),( 0),(\text{--}),[12],0.000837,( 4),( 1),(17),(\text{--}),(\text{--}),[18],0.01591 ,(14),(10),( 8),( 1),( 5),[20],0.00763 ,( 7),( 5),( 4),( 0),(15),[17],0.00383 ,( 4),( 3),( 2),( 0),( 0),[ 5],0.001459,(13),( 9),( 7),( 1),( 4),[18],0.00293 ,( 3),( 2),( 2),( 0),( 6),[ 7],-0.001472,(14),(10),( 9),( 1),( 1),[20]
0.22    ,0.1216  ,0.01400 ,(13),(11),( 6),( 1),(\text{--}),[18],0.00798 ,( 7),( 1),( 7),( 1),(\text{--}),[10],0.00313 ,( 6),( 0),(11),( 0),(\text{--}),[12],0.000919,( 4),( 1),(19),(\text{--}),(\text{--}),[19],0.01706 ,(15),(10),( 8),( 1),( 5),[20],0.00818 ,( 7),( 5),( 5),( 0),(15),[18],0.00411 ,( 4),( 3),( 3),( 0),( 0),[ 5],0.001565,(13),( 9),( 8),( 1),( 5),[19],0.00314 ,( 3),( 2),( 2),( 0),( 6),[ 7],-0.001579,(15),(10),(10),( 1),( 2),[21]
0.24    ,0.1327  ,0.01487 ,(14),(11),( 7),( 1),(\text{--}),[19],0.00855 ,( 7),( 1),( 8),( 1),(\text{--}),[10],0.00331 ,( 7),( 0),(11),( 0),(\text{--}),[13],0.001002,( 5),( 1),(20),(\text{--}),(\text{--}),[21],0.01816 ,(15),(10),( 9),( 1),( 6),[21],0.00871 ,( 7),( 5),( 5),( 0),(16),[19],0.00437 ,( 4),( 3),( 3),( 0),( 0),[ 6],0.001666,(14),(10),( 8),( 1),( 5),[19],0.00335 ,( 3),( 2),( 2),( 0),( 6),[ 7],-0.001681,(15),(11),(11),( 1),( 2),[22]
0.26    ,0.1437  ,0.01570 ,(14),(11),( 7),( 1),(\text{--}),[19],0.00911 ,( 7),( 1),( 8),( 1),(\text{--}),[11],0.00348 ,( 7),( 0),(12),( 0),(\text{--}),[13],0.001084,( 5),( 2),(22),(\text{--}),(\text{--}),[23],0.01922 ,(15),(11),( 9),( 1),( 6),[22],0.00921 ,( 8),( 5),( 5),( 1),(17),[20],0.00463 ,( 4),( 3),( 3),( 0),( 0),[ 6],0.001762,(14),(10),( 9),( 1),( 5),[20],0.00354 ,( 3),( 2),( 2),( 0),( 7),[ 8],-0.001779,(15),(11),(12),( 1),( 2),[22]
0.28    ,0.1548  ,0.01649 ,(14),(11),( 8),( 1),(\text{--}),[19],0.00965 ,( 7),( 1),( 9),( 1),(\text{--}),[12],0.00364 ,( 7),( 0),(12),( 0),(\text{--}),[14],0.001165,( 5),( 2),(24),(\text{--}),(\text{--}),[24],0.02022 ,(16),(11),(10),( 1),( 6),[22],0.00970 ,( 8),( 5),( 6),( 1),(18),[21],0.00487 ,( 4),( 3),( 3),( 0),( 1),[ 6],0.001855,(14),(10),( 9),( 1),( 6),[20],0.00373 ,( 3),( 2),( 2),( 0),( 7),[ 8],-0.001873,(16),(11),(13),( 1),( 2),[23]
0.3     ,0.1659  ,0.01725 ,(14),(11),( 8),( 1),(\text{--}),[20],0.01017 ,( 7),( 1),( 9),( 1),(\text{--}),[12],0.00378 ,( 7),( 0),(12),( 0),(\text{--}),[14],0.001247,( 6),( 2),(25),(\text{--}),(\text{--}),[26],0.02119 ,(16),(11),(11),( 1),( 7),[23],0.01016 ,( 8),( 5),( 6),( 1),(18),[22],0.00511 ,( 4),( 3),( 4),( 0),( 1),[ 6],0.001943,(14),(10),(10),( 1),( 6),[21],0.00391 ,( 3),( 2),( 2),( 0),( 7),[ 8],-0.001963,(16),(11),(14),( 1),( 2),[24]
0.32    ,0.1769  ,0.01797 ,(15),(11),( 9),( 1),(\text{--}),[20],0.01068 ,( 7),( 1),(10),( 1),(\text{--}),[12],0.00392 ,( 7),( 0),(13),( 0),(\text{--}),[14],0.001328,( 6),( 2),(27),(\text{--}),(\text{--}),[28],0.02213 ,(16),(11),(11),( 1),( 7),[23],0.01061 ,( 8),( 5),( 6),( 1),(19),[22],0.00533 ,( 4),( 3),( 4),( 0),( 1),[ 6],0.002029,(15),(10),(10),( 1),( 6),[21],0.00408 ,( 3),( 2),( 2),( 0),( 7),[ 9],-0.002050,(16),(11),(15),( 1),( 2),[24]
0.34    ,0.1880  ,0.01867 ,(15),(11),( 9),( 1),(\text{--}),[20],0.01118 ,( 8),( 1),(10),( 1),(\text{--}),[13],0.00405 ,( 7),( 0),(13),( 0),(\text{--}),[15],0.001410,( 6),( 2),(29),(\text{--}),(\text{--}),[30],0.02302 ,(16),(11),(12),( 1),( 7),[24],0.01104 ,( 8),( 5),( 7),( 1),(20),[23],0.00555 ,( 4),( 3),( 4),( 0),( 1),[ 7],0.002111,(15),(10),(11),( 1),( 7),[22],0.00425 ,( 3),( 2),( 3),( 0),( 8),[ 9],-0.002134,(16),(11),(15),( 1),( 3),[25]
0.36    ,0.1990  ,0.01934 ,(15),(11),( 9),( 1),(\text{--}),[21],0.01166 ,( 8),( 1),(11),( 1),(\text{--}),[13],0.00417 ,( 7),( 0),(13),( 0),(\text{--}),[15],0.001490,( 7),( 2),(30),(\text{--}),(\text{--}),[31],0.02389 ,(16),(11),(12),( 1),( 7),[24],0.01146 ,( 8),( 5),( 7),( 1),(20),[23],0.00576 ,( 4),( 3),( 4),( 0),( 1),[ 7],0.002191,(15),(10),(11),( 1),( 7),[22],0.00441 ,( 3),( 2),( 3),( 0),( 8),[ 9],-0.002214,(16),(11),(16),( 1),( 3),[26]
0.38    ,0.2101  ,0.01999 ,(15),(11),(10),( 1),(\text{--}),[21],0.01213 ,( 8),( 1),(11),( 1),(\text{--}),[14],0.00429 ,( 7),( 0),(13),( 0),(\text{--}),[15],0.001571,( 7),( 2),(32),(\text{--}),(\text{--}),[33],0.02473 ,(17),(11),(13),( 1),( 8),[25],0.01186 ,( 8),( 5),( 7),( 1),(21),[24],0.00596 ,( 4),( 3),( 4),( 0),( 1),[ 7],0.002268,(15),(10),(12),( 1),( 7),[23],0.00456 ,( 3),( 2),( 3),( 0),( 8),[ 9],-0.002293,(17),(11),(17),( 1),( 3),[26]
0.4     ,0.2212  ,0.02061 ,(15),(11),(10),( 1),(\text{--}),[21],0.01259 ,( 8),( 1),(11),( 1),(\text{--}),[14],0.00440 ,( 7),( 0),(14),( 0),(\text{--}),[15],0.001652,( 7),( 2),(33),(\text{--}),(\text{--}),[34],0.02554 ,(17),(11),(13),( 2),( 8),[25],0.01225 ,( 8),( 5),( 8),( 1),(21),[25],0.00616 ,( 4),( 3),( 5),( 0),( 1),[ 7],0.002342,(15),(10),(12),( 1),( 7),[23],0.00471 ,( 3),( 2),( 3),( 0),( 8),[ 9],-0.002368,(17),(11),(18),( 2),( 3),[27]
0.42    ,0.2322  ,0.02121 ,(15),(11),(11),( 1),(\text{--}),[22],0.01303 ,( 8),( 1),(12),( 1),(\text{--}),[14],0.00450 ,( 7),( 0),(14),( 0),(\text{--}),[16],0.00173 ,( 1),( 0),( 4),(\text{--}),(\text{--}),[ 4],0.02632 ,(17),(11),(14),( 2),( 8),[26],0.01263 ,( 8),( 5),( 8),( 1),(22),[25],0.00635 ,( 4),( 3),( 5),( 0),( 1),[ 7],0.002413,(16),(10),(13),( 2),( 8),[23],0.00485 ,( 3),( 2),( 3),( 0),( 8),[10],-0.002441,(17),(11),(18),( 2),( 3),[27]
0.44    ,0.2433  ,0.02178 ,(15),(11),(11),( 1),(\text{--}),[22],0.01346 ,( 8),( 1),(12),( 1),(\text{--}),[15],0.00460 ,( 7),( 0),(14),( 0),(\text{--}),[16],0.00181 ,( 1),( 0),( 4),(\text{--}),(\text{--}),[ 4],0.02708 ,(17),(10),(14),( 2),( 8),[26],0.01300 ,( 8),( 5),( 8),( 1),(22),[26],0.00654 ,( 4),( 3),( 5),( 0),( 1),[ 7],0.002483,(16),(10),(13),( 2),( 8),[24],0.00500 ,( 3),( 2),( 3),( 0),( 8),[10],-0.002512,(17),(11),(19),( 2),( 3),[28]
0.46    ,0.2543  ,0.02234 ,(16),(11),(12),( 1),(\text{--}),[22],0.01389 ,( 8),( 1),(12),( 1),(\text{--}),[15],0.00469 ,( 7),( 0),(14),( 0),(\text{--}),[16],0.00189 ,( 1),( 0),( 4),(\text{--}),(\text{--}),[ 4],0.02781 ,(17),(10),(15),( 2),( 9),[26],0.01335 ,( 9),( 5),( 9),( 1),(23),[26],0.00671 ,( 4),( 3),( 5),( 0),( 1),[ 7],0.002550,(16),(10),(13),( 2),( 8),[24],0.00513 ,( 3),( 2),( 3),( 0),( 9),[10],-0.002581,(17),(10),(20),( 2),( 3),[28]
0.48    ,0.2654  ,0.02288 ,(16),(11),(12),( 1),(\text{--}),[23],0.01430 ,( 8),( 2),(13),( 1),(\text{--}),[15],0.00478 ,( 7),( 0),(14),( 0),(\text{--}),[16],0.00197 ,( 1),( 0),( 4),(\text{--}),(\text{--}),[ 4],0.02853 ,(17),(10),(15),( 2),( 9),[27],0.01369 ,( 9),( 5),( 9),( 1),(23),[27],0.00689 ,( 4),( 3),( 5),( 0),( 1),[ 7],0.002616,(16),(10),(14),( 2),( 8),[25],0.00526 ,( 3),( 2),( 3),( 0),( 9),[10],-0.002648,(17),(10),(20),( 2),( 4),[29]
0.5     ,0.2764  ,0.02341 ,(16),(11),(13),( 1),(\text{--}),[23],0.01470 ,( 8),( 2),(13),( 1),(\text{--}),[16],0.00486 ,( 7),( 0),(14),( 0),(\text{--}),[16],0.00205 ,( 1),( 0),( 4),(\text{--}),(\text{--}),[ 4],0.02922 ,(17),(10),(16),( 2),( 9),[27],0.01403 ,( 9),( 5),( 9),( 1),(23),[27],0.00706 ,( 5),( 3),( 5),( 1),( 1),[ 8],0.002680,(16),(10),(14),( 2),( 8),[25],0.00539 ,( 3),( 2),( 3),( 0),( 9),[10],-0.002713,(17),(10),(21),( 2),( 4),[29]
0.55    ,0.3041  ,0.02465 ,(16),(11),(14),( 2),(\text{--}),[24],0.01567 ,( 8),( 2),(14),( 2),(\text{--}),[16],0.00505 ,( 7),( 0),(15),( 0),(\text{--}),[16],0.00225 ,( 1),( 0),( 5),(\text{--}),(\text{--}),[ 5],0.03087 ,(18),(10),(17),( 2),(10),[28],0.01482 ,( 9),( 5),(10),( 1),(24),[28],0.00746 ,( 5),( 3),( 6),( 1),( 1),[ 8],0.002831,(16),( 9),(15),( 2),( 9),[26],0.00570 ,( 3),( 2),( 4),( 0),( 9),[11],-0.002867,(18),(10),(22),( 2),( 4),[30]
0.6     ,0.3317  ,0.02580 ,(16),(11),(15),( 2),(\text{--}),[24],0.01659 ,( 8),( 2),(15),( 2),(\text{--}),[17],0.00522 ,( 7),( 0),(15),( 0),(\text{--}),[17],0.00245 ,( 1),( 0),( 5),(\text{--}),(\text{--}),[ 5],0.03242 ,(18),(10),(18),( 2),(10),[29],0.01557 ,( 9),( 5),(10),( 1),(25),[29],0.00784 ,( 5),( 3),( 6),( 1),( 1),[ 8],0.002973,(16),( 9),(16),( 2),( 9),[27],0.00599 ,( 3),( 2),( 4),( 0),(10),[11],-0.003012,(18),(10),(23),( 2),( 4),[31]
0.65    ,0.359   ,0.02688 ,(16),(11),(16),( 2),(\text{--}),[25],0.01745 ,( 9),( 2),(15),( 2),(\text{--}),[18],0.00537 ,( 7),( 0),(15),( 0),(\text{--}),[17],0.00264 ,( 1),( 0),( 5),(\text{--}),(\text{--}),[ 5],0.03387 ,(18),(10),(19),( 3),(11),[30],0.01627 ,( 9),( 5),(11),( 1),(26),[30],0.00819 ,( 5),( 3),( 6),( 1),( 1),[ 8],0.003106,(16),( 9),(17),( 2),(10),[27],0.00625 ,( 3),( 2),( 4),( 0),(10),[11],-0.003149,(18),(10),(25),( 3),( 5),[32]
0.7     ,0.387   ,0.02789 ,(16),(11),(17),( 2),(\text{--}),[26],0.01828 ,( 9),( 2),(16),( 2),(\text{--}),[18],0.00550 ,( 7),( 0),(15),( 0),(\text{--}),[17],0.00283 ,( 1),( 0),( 6),(\text{--}),(\text{--}),[ 6],0.03524 ,(18),(10),(20),( 3),(11),[31],0.01693 ,( 9),( 5),(11),( 1),(26),[31],0.00853 ,( 5),( 3),( 7),( 1),( 1),[ 9],0.003232,(17),( 9),(18),( 3),(10),[28],0.00651 ,( 3),( 2),( 4),( 1),(10),[12],-0.003277,(18),(10),(26),( 3),( 5),[33]
0.75    ,0.415   ,0.02884 ,(16),(10),(17),( 2),(\text{--}),[26],0.01906 ,( 9),( 2),(16),( 2),(\text{--}),[19],0.00562 ,( 7),( 0),(15),( 0),(\text{--}),[17],0.00303 ,( 1),( 0),( 6),(\text{--}),(\text{--}),[ 6],0.03654 ,(18),(10),(21),( 3),(11),[31],0.01756 ,( 9),( 5),(12),( 1),(27),[31],0.00884 ,( 5),( 3),( 7),( 1),( 1),[ 9],0.003351,(17),( 9),(19),( 3),(10),[29],0.00675 ,( 3),( 2),( 5),( 1),(10),[12],-0.003399,(18),(10),(27),( 3),( 5),[34]
0.8     ,0.442   ,0.02973 ,(16),(10),(18),( 2),(\text{--}),[27],0.01981 ,( 9),( 2),(17),( 2),(\text{--}),[19],0.00573 ,( 7),( 0),(15),( 0),(\text{--}),[17],0.00322 ,( 1),( 0),( 6),(\text{--}),(\text{--}),[ 7],0.03777 ,(18),( 9),(21),( 3),(12),[32],0.01815 ,( 9),( 5),(12),( 2),(28),[32],0.00914 ,( 5),( 2),( 7),( 1),( 1),[ 9],0.003463,(17),( 9),(20),( 3),(11),[29],0.00698 ,( 3),( 2),( 5),( 1),(11),[12],-0.003515,(18),( 9),(28),( 3),( 5),[35]
0.85    ,0.470   ,0.03058 ,(17),(10),(19),( 3),(\text{--}),[27],0.02053 ,( 9),( 3),(17),( 2),(\text{--}),[20],0.00582 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00341 ,( 2),( 0),( 7),(\text{--}),(\text{--}),[ 7],0.03894 ,(18),( 9),(22),( 3),(12),[33],0.01872 ,( 9),( 5),(13),( 2),(28),[33],0.00943 ,( 5),( 2),( 7),( 1),( 1),[ 9],0.003571,(17),( 9),(20),( 3),(11),[30],0.00720 ,( 4),( 2),( 5),( 1),(11),[13],-0.00362,( 2),( 1),( 3),( 0),( 1),[ 4]
0.9     ,0.498   ,0.03138 ,(17),(10),(20),( 3),(\text{--}),[28],0.02122 ,( 9),( 3),(18),( 2),(\text{--}),[20],0.00591 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00360 ,( 2),( 0),( 7),(\text{--}),(\text{--}),[ 7],0.04005 ,(18),( 9),(23),( 4),(12),[33],0.01926 ,( 9),( 5),(13),( 2),(29),[33],0.00970 ,( 5),( 2),( 8),( 1),( 1),[10],0.003673,(17),( 8),(21),( 3),(11),[31],0.00740 ,( 4),( 2),( 5),( 1),(11),[13],-0.00373,( 2),( 1),( 3),( 0),( 1),[ 4]
0.95    ,0.525   ,0.03214 ,(17),(10),(20),( 3),(\text{--}),[28],0.02188 ,( 9),( 3),(18),( 3),(\text{--}),[21],0.00599 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00379 ,( 2),( 1),( 7),(\text{--}),(\text{--}),[ 8],0.04112 ,(18),( 9),(24),( 4),(13),[34],0.01977 ,( 9),( 4),(14),( 2),(29),[34],0.00996 ,( 5),( 2),( 8),( 1),( 2),[10],0.003771,(17),( 8),(22),( 3),(12),[31],0.00760 ,( 4),( 2),( 5),( 1),(11),[13],-0.00383,( 2),( 1),( 3),( 0),( 1),[ 4]
1.0     ,0.553   ,0.03287 ,(17),(10),(21),( 3),(\text{--}),[29],0.02251 ,( 9),( 3),(19),( 3),(\text{--}),[21],0.00606 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00397 ,( 2),( 1),( 8),(\text{--}),(\text{--}),[ 8],0.04214 ,(18),( 9),(24),( 4),(13),[35],0.02027 ,( 9),( 4),(14),( 2),(29),[34],0.01021 ,( 5),( 2),( 8),( 1),( 2),[10],0.003864,(17),( 8),(22),( 4),(12),[32],0.00779 ,( 4),( 2),( 5),( 1),(11),[13],-0.00393,( 2),( 1),( 3),( 0),( 1),[ 4]
1.05    ,0.581   ,0.03357 ,(17),(10),(22),( 3),(\text{--}),[29],0.02312 ,( 9),( 3),(19),( 3),(\text{--}),[22],0.00612 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00416 ,( 2),( 1),( 8),(\text{--}),(\text{--}),[ 8],0.04312 ,(19),( 9),(25),( 4),(13),[35],0.02074 ,( 9),( 4),(14),( 2),(30),[35],0.01045 ,( 5),( 2),( 8),( 1),( 2),[10],0.003954,(17),( 8),(23),( 4),(12),[32],0.00797 ,( 4),( 2),( 5),( 1),(11),[13],-0.00402,( 2),( 1),( 3),( 0),( 1),[ 4]
1.1     ,0.608   ,0.03423 ,(17),( 9),(22),( 3),(\text{--}),[30],0.02371 ,( 9),( 3),(20),( 3),(\text{--}),[22],0.00618 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00434 ,( 2),( 1),( 8),(\text{--}),(\text{--}),[ 9],0.0441  ,( 2),( 1),( 3),( 0),( 1),[ 4],0.02120 ,( 9),( 4),(15),( 2),(30),[35],0.01068 ,( 5),( 2),( 8),( 1),( 2),[10],0.004041,(17),( 8),(24),( 4),(12),[33],0.00815 ,( 4),( 2),( 6),( 1),(12),[14],-0.00411,( 2),( 1),( 3),( 0),( 1),[ 4]
1.15    ,0.636   ,0.03487 ,(17),( 9),(23),( 3),(\text{--}),[30],0.02428 ,( 9),( 3),(20),( 3),(\text{--}),[23],0.00623 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00453 ,( 2),( 1),( 9),(\text{--}),(\text{--}),[ 9],0.0450  ,( 2),( 1),( 3),( 0),( 1),[ 4],0.0216  ,( 1),( 0),( 1),( 0),( 3),[ 4],0.01091 ,( 5),( 2),( 9),( 1),( 2),[10],0.004124,(17),( 8),(24),( 4),(12),[33],0.00832 ,( 4),( 2),( 6),( 1),(12),[14],-0.00419,( 2),( 1),( 3),( 0),( 1),[ 4]
1.2     ,0.663   ,0.03548 ,(17),( 9),(24),( 4),(\text{--}),[31],0.02482 ,( 9),( 3),(21),( 3),(\text{--}),[23],0.00628 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00471 ,( 2),( 1),( 9),(\text{--}),(\text{--}),[ 9],0.0458  ,( 2),( 1),( 3),( 0),( 1),[ 4],0.0221  ,( 1),( 0),( 2),( 0),( 3),[ 4],0.01112 ,( 5),( 2),( 9),( 1),( 2),[11],0.004204,(17),( 7),(25),( 4),(13),[34],0.00848 ,( 4),( 2),( 6),( 1),(12),[14],-0.00427,( 2),( 1),( 3),( 0),( 1),[ 4]
1.25    ,0.691   ,0.03607 ,(17),( 9),(24),( 4),(\text{--}),[31],0.02535 ,(10),( 3),(21),( 3),(\text{--}),[24],0.00633 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00489 ,( 2),( 1),( 9),(\text{--}),(\text{--}),[10],0.0467  ,( 2),( 1),( 3),( 0),( 1),[ 4],0.0225  ,( 1),( 0),( 2),( 0),( 3),[ 4],0.01133 ,( 5),( 2),( 9),( 1),( 2),[11],0.004282,(17),( 7),(25),( 4),(13),[34],0.00863 ,( 4),( 2),( 6),( 1),(12),[14],-0.00435,( 2),( 1),( 3),( 0),( 1),[ 4]
1.3     ,0.719   ,0.03663 ,(17),( 9),(25),( 4),(\text{--}),[32],0.02586 ,(10),( 3),(22),( 4),(\text{--}),[24],0.00637 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00507 ,( 2),( 1),(10),(\text{--}),(\text{--}),[10],0.0475  ,( 2),( 1),( 3),( 1),( 1),[ 4],0.0229  ,( 1),( 0),( 2),( 0),( 3),[ 4],0.01152 ,( 5),( 2),( 9),( 1),( 2),[11],0.004356,(17),( 7),(26),( 5),(13),[35],0.00879 ,( 4),( 1),( 6),( 1),(12),[14],-0.00443,( 2),( 1),( 4),( 0),( 1),[ 4]
1.35    ,0.746   ,0.03718 ,(17),( 9),(25),( 4),(\text{--}),[32],0.02636 ,(10),( 4),(22),( 4),(\text{--}),[25],0.00641 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00525 ,( 2),( 1),(10),(\text{--}),(\text{--}),[10],0.0483  ,( 2),( 1),( 3),( 1),( 1),[ 4],0.0232  ,( 1),( 0),( 2),( 0),( 3),[ 4],0.01172 ,( 5),( 2),( 9),( 1),( 2),[11],0.004429,(18),( 7),(26),( 5),(13),[35],0.00893 ,( 4),( 1),( 6),( 1),(12),[14],-0.00450,( 2),( 1),( 4),( 1),( 1),[ 4]
1.4     ,0.774   ,0.03770 ,(17),( 9),(26),( 4),(\text{--}),[33],0.02684 ,(10),( 4),(23),( 4),(\text{--}),[25],0.00644 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00543 ,( 2),( 1),(11),(\text{--}),(\text{--}),[11],0.0491  ,( 2),( 1),( 3),( 1),( 1),[ 4],0.0236  ,( 1),( 0),( 2),( 0),( 3),[ 4],0.01190 ,( 5),( 2),(10),( 1),( 2),[11],0.00450 ,( 2),( 1),( 3),( 0),( 1),[ 4],0.00907 ,( 4),( 1),( 6),( 1),(12),[15],-0.00458,( 2),( 1),( 4),( 1),( 1),[ 4]
1.45    ,0.802   ,0.03821 ,(17),( 8),(27),( 4),(\text{--}),[33],0.02731 ,(10),( 4),(23),( 4),(\text{--}),[26],0.00648 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00561 ,( 2),( 1),(11),(\text{--}),(\text{--}),[11],0.0498  ,( 2),( 1),( 3),( 1),( 1),[ 4],0.0240  ,( 1),( 0),( 2),( 0),( 3),[ 4],0.01209 ,( 5),( 2),(10),( 1),( 2),[11],0.00457 ,( 2),( 1),( 3),( 1),( 1),[ 4],0.00921 ,( 4),( 1),( 6),( 1),(12),[15],-0.00465,( 2),( 1),( 4),( 1),( 1),[ 4]
1.5     ,0.829   ,0.03870 ,(17),( 8),(27),( 4),(\text{--}),[34],0.02776 ,(11),( 4),(23),( 4),(\text{--}),[26],0.00651 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00578 ,( 2),( 1),(11),(\text{--}),(\text{--}),[11],0.0505  ,( 2),( 1),( 3),( 1),( 1),[ 4],0.0243  ,( 1),( 0),( 2),( 0),( 3),[ 4],0.01226 ,( 5),( 2),(10),( 1),( 2),[12],0.00463 ,( 2),( 1),( 3),( 1),( 1),[ 4],0.00935 ,( 4),( 1),( 7),( 1),(13),[15],-0.00471,( 2),( 1),( 4),( 1),( 1),[ 4]
1.55    ,0.857   ,0.03918 ,(18),( 8),(28),( 5),(\text{--}),[34],0.02820 ,(11),( 4),(24),( 4),(\text{--}),[27],0.00653 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00596 ,( 3),( 1),(11),(\text{--}),(\text{--}),[12],0.0512  ,( 2),( 1),( 3),( 1),( 2),[ 4],0.0247  ,( 1),( 0),( 2),( 0),( 3),[ 4],0.01243 ,( 5),( 2),(10),( 2),( 2),[12],0.00470 ,( 2),( 1),( 3),( 1),( 1),[ 4],0.00948 ,( 4),( 1),( 7),( 1),(13),[15],-0.00478,( 2),( 1),( 4),( 1),( 1),[ 4]
1.6     ,0.885   ,0.03964 ,(18),( 8),(28),( 5),(\text{--}),[35],0.02863 ,(11),( 4),(24),( 4),(\text{--}),[27],0.00656 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00613 ,( 3),( 1),(12),(\text{--}),(\text{--}),[12],0.0519  ,( 2),( 1),( 3),( 1),( 2),[ 4],0.0250  ,( 1),( 0),( 2),( 0),( 3),[ 4],0.01260 ,( 5),( 2),(10),( 2),( 2),[12],0.00476 ,( 2),( 1),( 3),( 1),( 1),[ 4],0.00960 ,( 4),( 1),( 7),( 1),(13),[15],-0.00484,( 2),( 1),( 4),( 1),( 1),[ 5]
1.65    ,0.912   ,0.04009 ,(18),( 8),(29),( 5),(\text{--}),[35],0.02905 ,(12),( 4),(25),( 5),(\text{--}),[28],0.00659 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00630 ,( 3),( 1),(12),(\text{--}),(\text{--}),[12],0.0526  ,( 2),( 1),( 3),( 1),( 2),[ 4],0.0253  ,( 1),( 0),( 2),( 0),( 3),[ 4],0.01276 ,( 5),( 2),(10),( 2),( 2),[12],0.00482 ,( 2),( 1),( 3),( 1),( 1),[ 4],0.00973 ,( 4),( 1),( 7),( 1),(13),[15],-0.00490,( 2),( 1),( 4),( 1),( 1),[ 5]
1.7     ,0.940   ,0.0405  ,( 2),( 1),( 3),( 0),(\text{--}),[ 4],0.02945 ,(13),( 4),(25),( 5),(\text{--}),[29],0.00661 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00648 ,( 3),( 1),(12),(\text{--}),(\text{--}),[13],0.0532  ,( 2),( 1),( 3),( 1),( 2),[ 4],0.0256  ,( 1),( 0),( 2),( 0),( 3),[ 4],0.01292 ,( 6),( 2),(10),( 2),( 2),[12],0.00488 ,( 2),( 1),( 3),( 1),( 1),[ 4],0.00984 ,( 4),( 1),( 7),( 1),(13),[15],-0.00496,( 2),( 1),( 4),( 1),( 1),[ 5]
1.75    ,0.968   ,0.0409  ,( 2),( 1),( 3),( 1),(\text{--}),[ 4],0.02985 ,(13),( 4),(25),( 5),(\text{--}),[29],0.00663 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00665 ,( 3),( 1),(13),(\text{--}),(\text{--}),[13],0.0538  ,( 2),( 1),( 3),( 1),( 2),[ 4],0.0259  ,( 1),( 0),( 2),( 0),( 3),[ 4],0.01307 ,( 6),( 2),(11),( 2),( 2),[12],0.00494 ,( 2),( 1),( 3),( 1),( 1),[ 4],0.00996 ,( 4),( 1),( 7),( 1),(13),[16],-0.00502,( 2),( 1),( 4),( 1),( 1),[ 5]
1.8     ,0.995   ,0.0414  ,( 2),( 1),( 3),( 1),(\text{--}),[ 4],0.03023 ,(14),( 5),(26),( 5),(\text{--}),[30],0.00665 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00682 ,( 3),( 1),(13),(\text{--}),(\text{--}),[13],0.0545  ,( 2),( 1),( 3),( 1),( 2),[ 4],0.0262  ,( 1),( 0),( 2),( 0),( 3),[ 4],0.01322 ,( 6),( 2),(11),( 2),( 2),[13],0.00499 ,( 2),( 1),( 3),( 1),( 1),[ 4],0.01008 ,( 4),( 1),( 7),( 1),(13),[16],-0.00508,( 2),( 1),( 4),( 1),( 1),[ 5]
1.85    ,1.023   ,0.0418  ,( 2),( 1),( 3),( 1),(\text{--}),[ 4],0.03061 ,(15),( 5),(26),( 5),(\text{--}),[31],0.00667 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00699 ,( 3),( 1),(13),(\text{--}),(\text{--}),[14],0.0551  ,( 2),( 1),( 3),( 1),( 2),[ 4],0.0265  ,( 1),( 0),( 2),( 0),( 3),[ 4],0.01336 ,( 6),( 1),(11),( 2),( 2),[13],0.00505 ,( 2),( 1),( 3),( 1),( 1),[ 4],0.01019 ,( 4),( 1),( 7),( 1),(13),[16],-0.00514,( 2),( 1),( 4),( 1),( 1),[ 5]
1.9     ,1.050   ,0.0421  ,( 2),( 1),( 3),( 1),(\text{--}),[ 4],0.03098 ,(15),( 5),(26),( 5),(\text{--}),[31],0.00669 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00716 ,( 3),( 1),(14),(\text{--}),(\text{--}),[14],0.0556  ,( 2),( 1),( 3),( 1),( 2),[ 5],0.0268  ,( 1),( 0),( 2),( 0),( 3),[ 4],0.01351 ,( 6),( 1),(11),( 2),( 2),[13],0.00510 ,( 2),( 0),( 3),( 1),( 1),[ 4],0.01029 ,( 5),( 1),( 7),( 1),(13),[16],-0.00519,( 2),( 1),( 4),( 1),( 1),[ 5]
1.95    ,1.078   ,0.0425  ,( 2),( 1),( 3),( 1),(\text{--}),[ 4],0.03134 ,(16),( 5),(27),( 5),(\text{--}),[32],0.00670 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00732 ,( 3),( 1),(13),(\text{--}),(\text{--}),[14],0.0562  ,( 3),( 1),( 3),( 1),( 2),[ 5],0.0271  ,( 1),( 0),( 2),( 0),( 3),[ 4],0.01365 ,( 7),( 1),(11),( 2),( 2),[13],0.00516 ,( 2),( 0),( 3),( 1),( 1),[ 4],0.01040 ,( 5),( 1),( 7),( 1),(13),[16],-0.00525,( 3),( 1),( 4),( 1),( 1),[ 5]
2.0     ,1.106   ,0.0429  ,( 2),( 1),( 3),( 1),(\text{--}),[ 4],0.03169 ,(17),( 5),(27),( 5),(\text{--}),[33],0.00672 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00749 ,( 3),( 1),(14),(\text{--}),(\text{--}),[14],0.0568  ,( 3),( 0),( 4),( 1),( 2),[ 5],0.0273  ,( 1),( 0),( 2),( 0),( 4),[ 4],0.01378 ,( 7),( 1),(11),( 2),( 2),[14],0.00521 ,( 2),( 0),( 3),( 1),( 2),[ 4],0.01050 ,( 5),( 1),( 8),( 1),(13),[16],-0.00530,( 3),( 0),( 4),( 1),( 1),[ 5]
2.1     ,1.161   ,0.0436  ,( 2),( 1),( 3),( 1),(\text{--}),[ 4],0.03237 ,(20),( 5),(28),( 6),(\text{--}),[35],0.00675 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00782 ,( 3),( 1),(14),(\text{--}),(\text{--}),[15],0.0579  ,( 3),( 0),( 4),( 1),( 2),[ 5],0.0278  ,( 1),( 0),( 2),( 0),( 4),[ 4],0.01404 ,( 7),( 1),(12),( 2),( 2),[14],0.00531 ,( 3),( 0),( 3),( 1),( 2),[ 5],0.01070 ,( 5),( 1),( 8),( 2),(14),[17],-0.00540,( 3),( 0),( 4),( 1),( 1),[ 5]
2.2     ,1.216   ,0.0443  ,( 2),( 1),( 3),( 1),(\text{--}),[ 4],0.0330  ,( 2),( 1),( 3),( 1),(\text{--}),[ 4],0.00677 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00815 ,( 3),( 1),(15),(\text{--}),(\text{--}),[15],0.0589  ,( 3),( 0),( 4),( 1),( 2),[ 5],0.0283  ,( 2),( 0),( 2),( 0),( 4),[ 4],0.01429 ,( 8),( 1),(12),( 2),( 2),[15],0.00540 ,( 3),( 0),( 3),( 1),( 2),[ 5],0.01090 ,( 6),( 1),( 8),( 2),(14),[17],-0.00549,( 3),( 0),( 5),( 1),( 1),[ 6]
2.3     ,1.272   ,0.0449  ,( 3),( 1),( 3),( 1),(\text{--}),[ 4],0.0336  ,( 3),( 1),( 3),( 1),(\text{--}),[ 4],0.00680 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00847 ,( 3),( 1),(16),(\text{--}),(\text{--}),[16],0.0599  ,( 3),( 0),( 4),( 1),( 2),[ 5],0.0288  ,( 2),( 0),( 2),( 0),( 4),[ 5],0.01454 ,( 9),( 1),(12),( 2),( 2),[15],0.00549 ,( 3),( 0),( 3),( 1),( 2),[ 5],0.01108 ,( 7),( 1),( 8),( 2),(14),[17],-0.00559,( 3),( 0),( 5),( 1),( 1),[ 6]
2.4     ,1.327   ,0.0455  ,( 3),( 0),( 4),( 1),(\text{--}),[ 5],0.0342  ,( 3),( 1),( 3),( 1),(\text{--}),[ 4],0.00682 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00879 ,( 4),( 1),(16),(\text{--}),(\text{--}),[16],0.0609  ,( 4),( 0),( 4),( 1),( 2),[ 6],0.0293  ,( 2),( 0),( 2),( 0),( 4),[ 5],0.01477 ,(10),( 1),(12),( 2),( 2),[16],0.00558 ,( 3),( 0),( 4),( 1),( 2),[ 5],0.01126 ,( 7),( 0),( 8),( 2),(14),[18],-0.00568,( 4),( 0),( 5),( 1),( 1),[ 6]
2.5     ,1.382   ,0.0461  ,( 3),( 0),( 4),( 1),(\text{--}),[ 5],0.0348  ,( 3),( 1),( 3),( 1),(\text{--}),[ 5],0.00684 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00910 ,( 4),( 1),(17),(\text{--}),(\text{--}),[17],0.0618  ,( 4),( 0),( 4),( 1),( 2),[ 6],0.0297  ,( 2),( 0),( 2),( 0),( 4),[ 5],0.01499 ,(11),( 1),(12),( 2),( 2),[17],0.00567 ,( 4),( 0),( 4),( 1),( 2),[ 6],0.01143 ,( 8),( 0),( 8),( 2),(14),[18],-0.00576,( 4),( 0),( 5),( 1),( 1),[ 7]
2.6     ,1.437   ,0.0467  ,( 3),( 0),( 4),( 1),(\text{--}),[ 5],0.0354  ,( 3),( 1),( 3),( 1),(\text{--}),[ 5],0.00685 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00942 ,( 4),( 1),(17),(\text{--}),(\text{--}),[17],0.0627  ,( 5),( 0),( 4),( 1),( 2),[ 6],0.0302  ,( 2),( 0),( 2),( 0),( 4),[ 5],0.01520 ,(12),( 0),(13),( 3),( 2),[18],0.00575 ,( 4),( 0),( 4),( 1),( 2),[ 6],0.01159 ,( 9),( 0),( 9),( 2),(14),[19],-0.00584,( 5),( 0),( 5),( 1),( 1),[ 7]
2.7     ,1.493   ,0.0473  ,( 4),( 0),( 4),( 1),(\text{--}),[ 5],0.0359  ,( 4),( 1),( 3),( 1),(\text{--}),[ 5],0.00687 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.00973 ,( 4),( 1),(17),(\text{--}),(\text{--}),[18],0.0635  ,( 5),( 0),( 4),( 1),( 2),[ 7],0.0306  ,( 2),( 0),( 2),( 1),( 4),[ 5],0.01541 ,(13),( 0),(13),( 3),( 2),[19],0.00583 ,( 5),( 0),( 4),( 1),( 2),[ 6],0.01175 ,( 9),( 0),( 9),( 2),(14),[19],-0.00592,( 5),( 0),( 5),( 1),( 1),[ 7]
2.8     ,1.548   ,0.0478  ,( 4),( 0),( 4),( 1),(\text{--}),[ 6],0.0364  ,( 4),( 1),( 3),( 1),(\text{--}),[ 5],0.00688 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.01003 ,( 4),( 1),(18),(\text{--}),(\text{--}),[18],0.0644  ,( 5),( 0),( 4),( 1),( 2),[ 7],0.0310  ,( 3),( 0),( 2),( 1),( 4),[ 5],0.01561 ,(14),( 0),(13),( 3),( 2),[20],0.00590 ,( 5),( 0),( 4),( 1),( 2),[ 7],0.01190 ,(10),( 0),( 9),( 2),(15),[20],-0.00600,( 5),( 0),( 5),( 1),( 1),[ 8]
2.9     ,1.603   ,0.0483  ,( 4),( 0),( 4),( 1),(\text{--}),[ 6],0.0369  ,( 4),( 1),( 3),( 1),(\text{--}),[ 6],0.00689 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.01034 ,( 4),( 1),(19),(\text{--}),(\text{--}),[19],0.0652  ,( 6),( 0),( 4),( 1),( 2),[ 7],0.0313  ,( 3),( 0),( 2),( 1),( 4),[ 5],0.01580 ,(15),( 0),(13),( 3),( 3),[20],0.00598 ,( 5),( 0),( 4),( 1),( 2),[ 7],0.01205 ,(11),( 0),( 9),( 2),(15),[20],-0.00607,( 6),( 0),( 5),( 1),( 1),[ 8]
3.0     ,1.659   ,0.0488  ,( 5),( 0),( 4),( 1),(\text{--}),[ 6],0.0374  ,( 5),( 1),( 3),( 1),(\text{--}),[ 6],0.00690 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.01064 ,( 4),( 1),(19),(\text{--}),(\text{--}),[19],0.0659  ,( 6),( 0),( 4),( 1),( 2),[ 8],0.0317  ,( 3),( 0),( 2),( 1),( 4),[ 5],0.01599 ,(16),( 0),(14),( 3),( 3),[21],0.00605 ,( 6),( 0),( 4),( 1),( 2),[ 7],0.01219 ,(12),( 0),( 9),( 2),(15),[21],-0.00614,( 6),( 0),( 5),( 1),( 1),[ 8]
3.1     ,1.714   ,0.0492  ,( 5),( 0),( 4),( 1),(\text{--}),[ 6],0.0378  ,( 5),( 1),( 4),( 1),(\text{--}),[ 6],0.00691 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.01093 ,( 4),( 1),(19),(\text{--}),(\text{--}),[20],0.0667  ,( 6),( 0),( 4),( 1),( 2),[ 8],0.0321  ,( 3),( 0),( 2),( 1),( 4),[ 6],0.01617 ,(16),( 0),(14),( 3),( 3),[22],0.00612 ,( 6),( 0),( 4),( 1),( 2),[ 7],0.01233 ,(12),( 0),( 9),( 2),(15),[21],-0.00621,( 6),( 0),( 5),( 1),( 1),[ 8]
3.2     ,1.769   ,0.0497  ,( 5),( 0),( 4),( 1),(\text{--}),[ 6],0.0383  ,( 5),( 1),( 4),( 1),(\text{--}),[ 6],0.00692 ,( 8),( 0),(15),( 0),(\text{--}),[17],0.01123 ,( 4),( 1),(20),(\text{--}),(\text{--}),[20],0.0674  ,( 7),( 0),( 5),( 1),( 2),[ 8],0.0324  ,( 3),( 0),( 2),( 1),( 4),[ 6],0.01634 ,(17),( 0),(14),( 3),( 3),[22],0.00618 ,( 6),( 0),( 4),( 1),( 2),[ 8],0.01246 ,(13),( 0),( 9),( 2),(15),[22],-0.00628,( 7),( 0),( 5),( 1),( 1),[ 9]
3.3     ,1.825   ,0.0501  ,( 5),( 0),( 4),( 1),(\text{--}),[ 7],0.0387  ,( 5),( 1),( 4),( 1),(\text{--}),[ 7],0.00693 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01152 ,( 4),( 1),(20),(\text{--}),(\text{--}),[20],0.0681  ,( 7),( 0),( 5),( 1),( 2),[ 9],0.0328  ,( 3),( 0),( 3),( 1),( 4),[ 6],0.01651 ,(18),( 0),(14),( 3),( 3),[23],0.00625 ,( 6),( 0),( 4),( 1),( 2),[ 8],0.01260 ,(13),( 0),(10),( 2),(15),[22],-0.00635,( 7),( 0),( 5),( 1),( 1),[ 9]
3.4     ,1.880   ,0.0506  ,( 5),( 0),( 4),( 1),(\text{--}),[ 7],0.0391  ,( 5),( 1),( 4),( 1),(\text{--}),[ 7],0.00694 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01181 ,( 5),( 1),(21),(\text{--}),(\text{--}),[21],0.0688  ,( 7),( 0),( 5),( 1),( 2),[ 9],0.0331  ,( 4),( 0),( 3),( 1),( 4),[ 6],0.01667 ,(18),( 1),(14),( 3),( 3),[24],0.00631 ,( 6),( 0),( 4),( 1),( 2),[ 8],0.01272 ,(13),( 0),(10),( 2),(15),[23],-0.00641,( 7),( 0),( 5),( 1),( 1),[ 9]
3.5     ,1.935   ,0.0510  ,( 5),( 0),( 4),( 1),(\text{--}),[ 7],0.0395  ,( 6),( 1),( 4),( 1),(\text{--}),[ 7],0.00695 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01209 ,( 4),( 1),(21),(\text{--}),(\text{--}),[21],0.0695  ,( 7),( 0),( 5),( 1),( 2),[ 9],0.0334  ,( 4),( 0),( 3),( 1),( 4),[ 6],0.01683 ,(19),( 1),(14),( 3),( 3),[24],0.00637 ,( 7),( 0),( 4),( 1),( 2),[ 8],0.01285 ,(14),( 0),(10),( 2),(15),[23],-0.00647,( 7),( 0),( 5),( 1),( 1),[ 9]
3.6     ,1.990   ,0.0514  ,( 6),( 0),( 4),( 1),(\text{--}),[ 7],0.0399  ,( 6),( 1),( 4),( 1),(\text{--}),[ 7],0.00695 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01238 ,( 5),( 1),(21),(\text{--}),(\text{--}),[22],0.0702  ,( 7),( 0),( 5),( 1),( 2),[ 9],0.0337  ,( 4),( 0),( 3),( 1),( 4),[ 6],0.01699 ,(19),( 1),(14),( 3),( 3),[25],0.00644 ,( 7),( 0),( 4),( 1),( 2),[ 8],0.01297 ,(14),( 0),(10),( 3),(15),[23],-0.00653,( 7),( 0),( 6),( 1),( 1),[ 9]
3.7     ,2.046   ,0.0518  ,( 6),( 0),( 4),( 1),(\text{--}),[ 7],0.0403  ,( 6),( 1),( 4),( 1),(\text{--}),[ 7],0.00696 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01266 ,( 5),( 2),(22),(\text{--}),(\text{--}),[22],0.0708  ,( 8),( 0),( 5),( 1),( 2),[ 9],0.0340  ,( 4),( 0),( 3),( 1),( 4),[ 6],0.01714 ,(20),( 1),(15),( 4),( 3),[25],0.00649 ,( 7),( 0),( 4),( 1),( 2),[ 8],0.01308 ,(14),( 0),(10),( 3),(15),[23],-0.00659,( 8),( 0),( 6),( 1),( 1),[10]
3.8     ,2.101   ,0.0521  ,( 6),( 0),( 4),( 1),(\text{--}),[ 7],0.0407  ,( 6),( 1),( 4),( 1),(\text{--}),[ 7],0.00697 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01294 ,( 5),( 2),(22),(\text{--}),(\text{--}),[23],0.0714  ,( 8),( 0),( 5),( 1),( 2),[ 9],0.0343  ,( 4),( 0),( 3),( 1),( 4),[ 6],0.01729 ,(20),( 1),(15),( 4),( 3),[25],0.00655 ,( 7),( 0),( 4),( 1),( 2),[ 9],0.01320 ,(15),( 0),(10),( 3),(15),[24],-0.00665,( 8),( 0),( 6),( 1),( 1),[10]
3.9     ,2.156   ,0.0525  ,( 6),( 0),( 4),( 1),(\text{--}),[ 7],0.0410  ,( 6),( 1),( 4),( 1),(\text{--}),[ 7],0.00697 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01321 ,( 5),( 2),(23),(\text{--}),(\text{--}),[23],0.0721  ,( 8),( 0),( 5),( 1),( 2),[ 9],0.0346  ,( 4),( 0),( 3),( 1),( 4),[ 6],0.01743 ,(20),( 1),(15),( 4),( 3),[26],0.00661 ,( 7),( 0),( 4),( 1),( 2),[ 9],0.01331 ,(15),( 1),(10),( 3),(16),[24],-0.00670,( 8),( 0),( 6),( 1),( 1),[10]
4.0     ,2.212   ,0.0529  ,( 6),( 0),( 4),( 1),(\text{--}),[ 7],0.0414  ,( 6),( 1),( 4),( 1),(\text{--}),[ 7],0.00698 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01348 ,( 5),( 2),(23),(\text{--}),(\text{--}),[24],0.0727  ,( 8),( 0),( 5),( 1),( 2),[10],0.0349  ,( 4),( 0),( 3),( 1),( 4),[ 6],0.01757 ,(21),( 1),(15),( 4),( 3),[26],0.00666 ,( 7),( 0),( 4),( 1),( 2),[ 9],0.01342 ,(15),( 1),(10),( 3),(16),[24],-0.00676,( 8),( 0),( 6),( 1),( 1),[10]
4.1     ,2.267   ,0.0532  ,( 6),( 0),( 4),( 1),(\text{--}),[ 8],0.0417  ,( 6),( 1),( 4),( 1),(\text{--}),[ 7],0.00698 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01375 ,( 5),( 2),(23),(\text{--}),(\text{--}),[24],0.0732  ,( 8),( 0),( 5),( 2),( 2),[10],0.0352  ,( 4),( 0),( 3),( 1),( 4),[ 6],0.01771 ,(21),( 1),(15),( 4),( 3),[26],0.00672 ,( 7),( 0),( 4),( 1),( 2),[ 9],0.01352 ,(15),( 1),(10),( 3),(16),[24],-0.00681,( 8),( 0),( 6),( 1),( 1),[10]
4.2     ,2.322   ,0.0536  ,( 6),( 0),( 4),( 1),(\text{--}),[ 8],0.0421  ,( 6),( 1),( 4),( 1),(\text{--}),[ 7],0.00698 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01402 ,( 5),( 2),(24),(\text{--}),(\text{--}),[24],0.0738  ,( 8),( 0),( 5),( 2),( 2),[10],0.0355  ,( 4),( 0),( 3),( 1),( 4),[ 6],0.01785 ,(21),( 1),(15),( 4),( 3),[26],0.00677 ,( 7),( 0),( 4),( 1),( 2),[ 9],0.01363 ,(15),( 1),(10),( 3),(16),[25],-0.00686,( 8),( 0),( 6),( 2),( 1),[10]
4.3     ,2.377   ,0.0539  ,( 6),( 0),( 4),( 1),(\text{--}),[ 8],0.0424  ,( 6),( 1),( 4),( 1),(\text{--}),[ 8],0.00699 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01429 ,( 5),( 2),(24),(\text{--}),(\text{--}),[25],0.0744  ,( 8),( 0),( 5),( 2),( 2),[10],0.0357  ,( 4),( 0),( 3),( 1),( 4),[ 6],0.01798 ,(21),( 1),(15),( 4),( 3),[26],0.00682 ,( 7),( 0),( 4),( 1),( 2),[ 9],0.01373 ,(16),( 1),(10),( 3),(16),[25],-0.00691,( 8),( 0),( 6),( 2),( 1),[10]
4.4     ,2.433   ,0.0542  ,( 6),( 0),( 4),( 1),(\text{--}),[ 8],0.0427  ,( 6),( 1),( 4),( 1),(\text{--}),[ 8],0.00699 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01455 ,( 5),( 2),(25),(\text{--}),(\text{--}),[25],0.0749  ,( 8),( 0),( 5),( 2),( 2),[10],0.0360  ,( 4),( 0),( 3),( 1),( 4),[ 6],0.01811 ,(21),( 1),(15),( 4),( 3),[26],0.00687 ,( 7),( 0),( 4),( 1),( 2),[ 9],0.01383 ,(16),( 1),(10),( 3),(16),[25],-0.00696,( 8),( 0),( 6),( 2),( 1),[10]
4.5     ,2.488   ,0.0545  ,( 6),( 0),( 4),( 1),(\text{--}),[ 8],0.0430  ,( 6),( 1),( 4),( 1),(\text{--}),[ 8],0.00700 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01481 ,( 5),( 2),(25),(\text{--}),(\text{--}),[25],0.0755  ,( 8),( 0),( 5),( 2),( 2),[10],0.0362  ,( 4),( 0),( 3),( 1),( 4),[ 6],0.01823 ,(22),( 1),(15),( 4),( 3),[27],0.00692 ,( 8),( 0),( 4),( 2),( 2),[ 9],0.01393 ,(16),( 1),(10),( 3),(16),[25],-0.00701,( 8),( 0),( 6),( 2),( 1),[10]
4.6     ,2.543   ,0.0549  ,( 6),( 0),( 4),( 1),(\text{--}),[ 8],0.0434  ,( 6),( 1),( 4),( 1),(\text{--}),[ 8],0.00700 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01507 ,( 5),( 2),(25),(\text{--}),(\text{--}),[26],0.0760  ,( 8),( 0),( 5),( 2),( 2),[10],0.0365  ,( 4),( 0),( 3),( 1),( 4),[ 7],0.01836 ,(22),( 1),(15),( 4),( 3),[27],0.00697 ,( 8),( 0),( 4),( 2),( 2),[ 9],0.01403 ,(16),( 1),(10),( 3),(16),[25],-0.00706,( 8),( 0),( 6),( 2),( 1),[10]
4.7     ,2.599   ,0.0552  ,( 6),( 0),( 4),( 1),(\text{--}),[ 8],0.0437  ,( 6),( 1),( 4),( 1),(\text{--}),[ 8],0.00700 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01532 ,( 5),( 2),(26),(\text{--}),(\text{--}),[26],0.0765  ,( 8),( 0),( 5),( 2),( 2),[10],0.0367  ,( 4),( 0),( 3),( 1),( 4),[ 7],0.01848 ,(22),( 1),(15),( 4),( 3),[27],0.00702 ,( 8),( 0),( 4),( 2),( 2),[ 9],0.01412 ,(16),( 1),(10),( 3),(16),[25],-0.00710,( 8),( 0),( 6),( 2),( 1),[10]
4.8     ,2.654   ,0.0555  ,( 6),( 0),( 4),( 1),(\text{--}),[ 8],0.0440  ,( 6),( 1),( 4),( 1),(\text{--}),[ 8],0.00700 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01558 ,( 5),( 2),(26),(\text{--}),(\text{--}),[26],0.0770  ,( 8),( 0),( 5),( 2),( 2),[10],0.0370  ,( 4),( 0),( 3),( 1),( 4),[ 7],0.01860 ,(22),( 1),(15),( 4),( 3),[27],0.00706 ,( 8),( 0),( 5),( 2),( 2),[ 9],0.01421 ,(16),( 1),(10),( 3),(16),[25],-0.00715,( 8),( 0),( 6),( 2),( 1),[10]
4.9     ,2.709   ,0.0558  ,( 6),( 0),( 4),( 1),(\text{--}),[ 8],0.0442  ,( 6),( 1),( 4),( 1),(\text{--}),[ 8],0.00701 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01583 ,( 5),( 2),(26),(\text{--}),(\text{--}),[27],0.0775  ,( 8),( 0),( 5),( 2),( 2),[10],0.0372  ,( 4),( 0),( 3),( 1),( 4),[ 7],0.01872 ,(22),( 1),(15),( 5),( 3),[27],0.00711 ,( 8),( 0),( 4),( 2),( 2),[ 9],0.01430 ,(16),( 1),(10),( 3),(16),[25],-0.00719,( 8),( 0),( 6),( 2),( 1),[10]
5.0     ,2.764   ,0.0560  ,( 6),( 0),( 5),( 1),(\text{--}),[ 8],0.0445  ,( 6),( 1),( 4),( 1),(\text{--}),[ 8],0.00701 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01608 ,( 6),( 2),(26),(\text{--}),(\text{--}),[27],0.0780  ,( 8),( 0),( 5),( 2),( 2),[10],0.0374  ,( 4),( 0),( 3),( 1),( 4),[ 7],0.01883 ,(22),( 1),(15),( 5),( 3),[27],0.00716 ,( 8),( 0),( 5),( 2),( 2),[ 9],0.01439 ,(16),( 1),(10),( 3),(16),[25],-0.00724,( 8),( 0),( 6),( 2),( 1),[10]
5.2     ,2.875   ,0.0566  ,( 6),( 0),( 5),( 1),(\text{--}),[ 8],0.0451  ,( 6),( 1),( 4),( 1),(\text{--}),[ 8],0.00701 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01657 ,( 6),( 2),(27),(\text{--}),(\text{--}),[27],0.0790  ,( 8),( 0),( 5),( 2),( 2),[10],0.0379  ,( 4),( 0),( 3),( 1),( 4),[ 7],0.01905 ,(22),( 1),(15),( 5),( 3),[27],0.00724 ,( 8),( 0),( 4),( 2),( 2),[ 9],0.01457 ,(16),( 1),(10),( 4),(17),[25],-0.00732,( 8),( 0),( 6),( 2),( 1),[10]
5.4     ,2.986   ,0.0571  ,( 6),( 0),( 5),( 1),(\text{--}),[ 8],0.0456  ,( 6),( 1),( 4),( 1),(\text{--}),[ 8],0.00702 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01706 ,( 6),( 2),(28),(\text{--}),(\text{--}),[28],0.0799  ,( 8),( 0),( 5),( 2),( 2),[10],0.0383  ,( 4),( 0),( 3),( 1),( 4),[ 7],0.01927 ,(22),( 1),(15),( 5),( 3),[27],0.00733 ,( 8),( 0),( 4),( 2),( 2),[ 9],0.01474 ,(16),( 1),(10),( 4),(17),[26],-0.00741,( 8),( 0),( 6),( 2),( 1),[10]
5.6     ,3.096   ,0.0577  ,( 6),( 0),( 5),( 2),(\text{--}),[ 8],0.0461  ,( 6),( 1),( 4),( 1),(\text{--}),[ 8],0.00702 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01753 ,( 6),( 2),(28),(\text{--}),(\text{--}),[28],0.0808  ,( 8),( 0),( 5),( 2),( 2),[10],0.0388  ,( 4),( 0),( 3),( 1),( 4),[ 7],0.01948 ,(22),( 1),(15),( 5),( 3),[27],0.00741 ,( 8),( 0),( 5),( 2),( 2),[ 9],0.01490 ,(16),( 1),(10),( 4),(17),[26],-0.00749,( 8),( 0),( 6),( 2),( 1),[11]
5.8     ,3.207   ,0.0582  ,( 6),( 0),( 5),( 2),(\text{--}),[ 8],0.0466  ,( 6),( 1),( 4),( 1),(\text{--}),[ 8],0.00703 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01800 ,( 6),( 2),(28),(\text{--}),(\text{--}),[29],0.0817  ,( 8),( 0),( 5),( 2),( 2),[10],0.0392  ,( 4),( 0),( 3),( 1),( 4),[ 7],0.01968 ,(22),( 1),(15),( 5),( 3),[27],0.00749 ,( 8),( 0),( 4),( 2),( 2),[ 9],0.01506 ,(16),( 0),(10),( 4),(17),[26],-0.00757,( 8),( 0),( 6),( 2),( 1),[11]
6.0     ,3.317   ,0.0586  ,( 6),( 0),( 5),( 2),(\text{--}),[ 8],0.0471  ,( 6),( 1),( 4),( 2),(\text{--}),[ 8],0.00703 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01846 ,( 6),( 2),(29),(\text{--}),(\text{--}),[29],0.0825  ,( 8),( 0),( 5),( 2),( 2),[10],0.0396  ,( 4),( 0),( 3),( 1),( 4),[ 7],0.01988 ,(22),( 1),(15),( 6),( 3),[28],0.00757 ,( 8),( 0),( 5),( 2),( 2),[ 9],0.01521 ,(16),( 0),(10),( 4),(17),[26],-0.00764,( 8),( 0),( 6),( 2),( 1),[11]
6.2     ,3.428   ,0.0591  ,( 6),( 0),( 5),( 2),(\text{--}),[ 8],0.0476  ,( 7),( 1),( 4),( 2),(\text{--}),[ 8],0.00703 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01892 ,( 6),( 2),(30),(\text{--}),(\text{--}),[30],0.0834  ,( 8),( 0),( 5),( 2),( 2),[10],0.0400  ,( 4),( 0),( 3),( 1),( 4),[ 7],0.02007 ,(22),( 1),(15),( 6),( 3),[28],0.00765 ,( 8),( 0),( 4),( 2),( 2),[ 9],0.01536 ,(16),( 0),(10),( 4),(17),[26],-0.00771,( 8),( 0),( 6),( 2),( 1),[11]
6.4     ,3.538   ,0.0596  ,( 6),( 0),( 5),( 2),(\text{--}),[ 8],0.0480  ,( 6),( 1),( 4),( 2),(\text{--}),[ 8],0.00703 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01936 ,( 7),( 2),(30),(\text{--}),(\text{--}),[31],0.0842  ,( 8),( 0),( 5),( 2),( 2),[10],0.0403  ,( 4),( 0),( 3),( 1),( 5),[ 7],0.02025 ,(22),( 1),(15),( 6),( 3),[28],0.00772 ,( 8),( 0),( 5),( 2),( 2),[ 9],0.01550 ,(16),( 0),(10),( 4),(17),[26],-0.00778,( 8),( 0),( 6),( 2),( 1),[11]
6.6     ,3.65    ,0.0600  ,( 6),( 0),( 5),( 2),(\text{--}),[ 8],0.0485  ,( 6),( 1),( 4),( 2),(\text{--}),[ 8],0.00704 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.01980 ,( 7),( 2),(31),(\text{--}),(\text{--}),[31],0.0850  ,( 8),( 0),( 5),( 2),( 2),[10],0.0407  ,( 4),( 0),( 3),( 1),( 5),[ 7],0.02043 ,(22),( 1),(15),( 6),( 3),[28],0.00779 ,( 8),( 0),( 5),( 2),( 2),[ 9],0.01564 ,(16),( 0),(10),( 4),(17),[26],-0.00785,( 8),( 0),( 6),( 2),( 1),[11]
6.8     ,3.76    ,0.0604  ,( 6),( 0),( 5),( 2),(\text{--}),[ 8],0.0489  ,( 6),( 1),( 4),( 2),(\text{--}),[ 8],0.00704 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.02024 ,( 6),( 2),(31),(\text{--}),(\text{--}),[32],0.0857  ,( 8),( 0),( 5),( 2),( 2),[10],0.0411  ,( 4),( 0),( 3),( 1),( 5),[ 7],0.02061 ,(22),( 1),(15),( 6),( 3),[28],0.00786 ,( 8),( 0),( 4),( 2),( 2),[ 9],0.01578 ,(16),( 0),(10),( 5),(18),[26],-0.00792,( 8),( 0),( 6),( 2),( 1),[11]
7.0     ,3.87    ,0.0608  ,( 6),( 0),( 5),( 2),(\text{--}),[ 8],0.0493  ,( 6),( 1),( 4),( 2),(\text{--}),[ 8],0.00704 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.02066 ,( 7),( 2),(31),(\text{--}),(\text{--}),[32],0.0865  ,( 8),( 0),( 5),( 2),( 2),[10],0.0414  ,( 4),( 0),( 3),( 1),( 5),[ 7],0.02078 ,(22),( 1),(15),( 6),( 4),[28],0.00793 ,( 8),( 0),( 4),( 2),( 2),[ 9],0.01591 ,(16),( 0),(10),( 5),(18),[27],-0.00799,( 8),( 0),( 6),( 2),( 1),[11]
7.5     ,4.15    ,0.0618  ,( 6),( 0),( 5),( 2),(\text{--}),[ 8],0.0503  ,( 6),( 1),( 4),( 2),(\text{--}),[ 8],0.00704 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.02170 ,( 7),( 2),(32),(\text{--}),(\text{--}),[33],0.0882  ,( 8),( 0),( 5),( 3),( 2),[10],0.0422  ,( 4),( 0),( 3),( 1),( 5),[ 7],0.02118 ,(22),( 0),(15),( 7),( 4),[28],0.00809 ,( 8),( 0),( 4),( 2),( 2),[ 9],0.01623 ,(16),( 0),(10),( 5),(18),[27],-0.00814,( 8),( 0),( 6),( 3),( 1),[11]
8.0     ,4.42    ,0.0628  ,( 6),( 0),( 5),( 2),(\text{--}),[ 8],0.0512  ,( 6),( 1),( 4),( 2),(\text{--}),[ 8],0.00705 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.02271 ,( 7),( 2),(33),(\text{--}),(\text{--}),[34],0.0899  ,( 8),( 0),( 5),( 3),( 3),[10],0.0430  ,( 4),( 0),( 3),( 1),( 5),[ 7],0.02157 ,(22),( 0),(15),( 7),( 4),[28],0.00825 ,( 8),( 0),( 4),( 3),( 2),[10],0.01654 ,(16),( 0),(10),( 5),(18),[27],-0.00829,( 8),( 0),( 6),( 3),( 1),[11]
8.5     ,4.70    ,0.0636  ,( 6),( 0),( 5),( 2),(\text{--}),[ 8],0.0521  ,( 6),( 1),( 4),( 2),(\text{--}),[ 8],0.00705 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.02368 ,( 7),( 3),(34),(\text{--}),(\text{--}),[35],0.0915  ,( 8),( 0),( 5),( 3),( 3),[10],0.0438  ,( 4),( 0),( 3),( 1),( 5),[ 7],0.02193 ,(22),( 0),(15),( 8),( 4),[28],0.00839 ,( 8),( 0),( 4),( 3),( 2),[10],0.01682 ,(16),( 0),(10),( 6),(19),[27],-0.00843,( 8),( 0),( 6),( 3),( 1),[11]
9.0     ,4.98    ,0.0644  ,( 6),( 0),( 5),( 2),(\text{--}),[ 8],0.0529  ,( 6),( 1),( 4),( 2),(\text{--}),[ 8],0.00705 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.02461 ,( 7),( 3),(35),(\text{--}),(\text{--}),[35],0.0930  ,( 8),( 0),( 5),( 3),( 3),[10],0.0445  ,( 4),( 0),( 3),( 2),( 5),[ 7],0.02228 ,(22),( 0),(15),( 8),( 4),[28],0.00853 ,( 8),( 0),( 4),( 3),( 2),[10],0.01709 ,(16),( 0),(10),( 6),(19),[27],-0.00856,( 8),( 0),( 6),( 3),( 1),[11]
9.5     ,5.25    ,0.0652  ,( 6),( 0),( 5),( 2),(\text{--}),[ 8],0.0537  ,( 6),( 1),( 4),( 2),(\text{--}),[ 8],0.00705 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.0255  ,( 1),( 0),( 4),(\text{--}),(\text{--}),[ 4],0.0945  ,( 8),( 0),( 5),( 3),( 3),[10],0.0451  ,( 4),( 0),( 3),( 2),( 5),[ 7],0.02261 ,(22),( 0),(15),( 8),( 4),[28],0.00866 ,( 8),( 0),( 4),( 3),( 2),[10],0.01735 ,(16),( 0),(10),( 6),(19),[28],-0.00869,( 8),( 0),( 6),( 3),( 2),[11]
10.0    ,5.53    ,0.0660  ,( 6),( 0),( 5),( 3),(\text{--}),[ 8],0.0545  ,( 6),( 1),( 4),( 2),(\text{--}),[ 8],0.00706 ,( 8),( 0),(15),( 1),(\text{--}),[17],0.0264  ,( 1),( 0),( 4),(\text{--}),(\text{--}),[ 4],0.0959  ,( 8),( 0),( 5),( 3),( 3),[10],0.0458  ,( 4),( 0),( 3),( 2),( 5),[ 7],0.02292 ,(22),( 0),(15),( 9),( 4),[28],0.00879 ,( 8),( 0),( 4),( 3),( 2),[10],0.01760 ,(16),( 0),(10),( 6),(19),[28],-0.00881,( 8),( 0),( 6),( 3),( 2),[11]


==> table/t0w0.csv <==
label,t0,w0sq
H101, 2.847( 5), 3.694( 9)
H102, 2.881( 6), 3.759(11)
H105, 2.889( 7), 3.779(14)
N101, 2.890( 2), 3.789( 5)
C101, 2.913( 3), 3.836( 6)
B450, 3.663( 8), 4.845(18)
S400, 3.686( 7), 4.895(15)
N401, 3.674( 5), 4.874(10)
N451, 3.682( 2), 4.896( 5)
D450, 3.696( 3), 4.933( 6)
H200, 5.151(16), 7.003(42)
N202, 5.165(12), 7.020(29)
N203, 5.146( 6), 6.982(15)
N200, 5.164( 6), 7.040(14)
D200, 5.179( 3), 7.099( 7)
E250, 5.203( 2), 7.176( 6)
N300, 8.544(19),11.821(48)
N302, 8.526(19),11.784(49)
J303, 8.621(10),12.101(31)
E300, 8.622( 6),12.163(15)

